Multiwavelength Observations of the RV Tauri Variable System U Monocerotis: Long-Term Variability Phenomena That Can Be Explained by Binary Interactions with a Circumbinary Disk

We present X-ray through submillimeter observations of the classical RV Tauri (RVb-type) variable U Mon, a post-AGB binary with a circumbinary disk (CBD). Our SMA observations indicate a CBD diameter of $\lesssim$550 au. Our XMM-Newton observations make U Mon the first RV Tauri variable detected in X-rays. The X-ray emission is characteristic of a hot plasma ($\sim$10 MK), with L$_{X}=5\times10^{30}{\rm erg}~{\rm s}^{-1}$, and we consider its possible origin from U Mon, its companion, and/or binary system interactions. Combining DASCH and AAVSO data, we extend the time-series photometric baseline back to the late 1880s and find evidence that U Mon has secular changes that appear to recur on a timescale of $\sim$60 yr, possibly caused by a feature in the CBD. From literature radial velocities we find that the binary companion is a $\sim$2 M$_{\odot}$ A-type main-sequence star. The orientation of the binary's orbit lies along our line of sight ($\omega = 95^\circ$), such that apastron corresponds to photometric RVb minima, consistent with the post-AGB star becoming obscured by the near side of the CBD. In addition, we find the size of the inner-CBD hole ($\sim$4.5-9 au) to be comparable to the binary separation, implying that one or both stars may interact with the CBD at apastron. The obscuration of the post-AGB star implicates the companion as the likely source of the enhanced H$\alpha$ observed at RVb minima and of the X-ray emission that may arise from accreted material.

==> dbf2.txt <==
Title: Multiwavelength Observations of the RV Tauri Variable System
    U Monocerotis: Long-Term Variability Phenomena That Can Be Explained by
    Binary Interactions with a Circumbinary Disk
Authors: Vega L.D., Stassun K.G., Montez Jr. R., Kamiński T., Sabin L.,
    Schlegel E.M., Vlemmings W.H.T., Kastner J.H., Ramstedt S., Boyd P.T.
Table: Data behind Fig. 2 -- AAVSO + DASCH light curve of U Mon
================================================================================
Byte-by-byte Description of file: dbf2.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1-  9 F9.1    d      JD       Julian Day of Observation (1)
  11- 25 F15.6  ---     Flux     Arbitrary Flux (2)
  27- 31 A5     ---     Origin   AAVSO or DASCH Catalog
--------------------------------------------------------------------------------
Note (1): Light curve binned by 5 days
Note (2): AAVSO MagV and DASCH MagB data were converted to arbitrary flux units
--------------------------------------------------------------------------------
2410997.0 39810717.055350 AAVSO 
2411052.0 19054607.179632 AAVSO 
2411417.0 33113112.148259 AAVSO 
2411442.0 10964781.961432 AAVSO 
2411772.0 19054607.179632 AAVSO 
2411792.0  5248074.602498 AAVSO 
2411797.0  4786300.923226 AAVSO 
2411802.0  8317637.711027 AAVSO 
2411817.0  9120108.393559 AAVSO 
2412097.0 12022644.346174 AAVSO 
2412152.0 16613470.106052 AAVSO 
2412172.0  3981071.705535 AAVSO 
2412177.0  6309573.444802 AAVSO 
2412182.0 14700326.316834 AAVSO 
2412187.0 14454397.707459 AAVSO 
2413217.0 39810717.055350 AAVSO 
2413537.0 36461914.601804 AAVSO 
2413562.0 15635126.049317 AAVSO 
2413592.0 33113112.148259 AAVSO 
2413597.0 27542287.033382 AAVSO 
2413607.0 30327699.590820 AAVSO 
2413627.0 34271709.386013 AAVSO 
2413632.0 30327699.590820 AAVSO 
2413637.0 28870902.118701 AAVSO 
2413647.0 15848931.924611 AAVSO 
2413652.0 14454397.707459 AAVSO 
2413657.0 13182567.385564 AAVSO 
2425222.0 30199517.204020 AAVSO 
2425242.0 47863009.232264 AAVSO 
2425257.0 33113112.148259 AAVSO 
2425262.0 22908676.527678 AAVSO 
2425282.0 33113112.148259 AAVSO 
2425292.0 39810717.055350 AAVSO 
2431467.0 33113112.148259 AAVSO 
2431472.0 30199517.204020 AAVSO 
2431492.0 17378008.287494 AAVSO 
2431502.0 20892961.308540 AAVSO 
2431902.0 33113112.148259 AAVSO 
2431947.0 43651583.224017 AAVSO 
2431952.0 30199517.204020 AAVSO 
2431957.0 33113112.148259 AAVSO 
2431962.0 47863009.232264 AAVSO 
2431972.0 43651583.224017 AAVSO 
2432082.0 38059261.266180 AAVSO 
2432097.0 13182567.385564 AAVSO 
2432152.0 57543993.733716 AAVSO 
2432167.0 33113112.148259 AAVSO 
2432212.0 50597788.478866 AAVSO 
2432222.0 33113112.148259 AAVSO 
2432227.0 30199517.204020 AAVSO 
2432282.0 13182567.385564 AAVSO 
2432287.0 15848931.924611 AAVSO 
2432312.0 43651583.224017 AAVSO 
2432317.0 50258807.457132 AAVSO 
2432322.0 39810717.055350 AAVSO 
2432327.0 57543993.733716 AAVSO 
2432562.0 13182567.385564 AAVSO 
2432607.0 34710458.812635 AAVSO 
2432617.0 39810717.055350 AAVSO 
2432832.0 33113112.148259 AAVSO 
2432847.0 43651583.224017 AAVSO 
2432872.0 14454397.707459 AAVSO 
2432892.0 52745451.284452 AAVSO 
2432912.0 36307805.477010 AAVSO 
2432917.0 27542287.033382 AAVSO 
2432922.0 33113112.148259 AAVSO 
2432937.0 45757296.228140 AAVSO 
2432942.0 57538536.984673 AAVSO 
2432947.0 57543993.733716 AAVSO 
2432952.0 36307805.477010 AAVSO 
2432967.0 36307805.477010 AAVSO 
2432972.0 27542287.033382 AAVSO 
2432997.0 30199517.204020 AAVSO 
2433017.0 13182567.385564 AAVSO 
2433027.0 27542287.033382 AAVSO 
2433032.0 14454397.707459 AAVSO 
2433182.0 36307805.477010 AAVSO 
2433242.0 27542287.033382 AAVSO 
2433262.0 45757296.228140 AAVSO 
2433272.0 33385965.995801 AAVSO 
2433287.0 10000000.000000 AAVSO 
2433292.0  9120108.393559 AAVSO 
2433302.0 31656314.676140 AAVSO 
2433307.0 33113112.148259 AAVSO 
2433312.0 39810717.055350 AAVSO 
2433317.0 36307805.477010 AAVSO 
2433327.0 35175406.364572 AAVSO 
2433332.0 33253661.340515 AAVSO 
2433337.0 33253661.340515 AAVSO 
2433342.0 33113112.148259 AAVSO 
2433347.0 33911785.480447 AAVSO 
2433352.0 40159540.062095 AAVSO 
2433357.0 47863009.232264 AAVSO 
2433362.0 35242907.700760 AAVSO 
2433367.0 31349869.904804 AAVSO 
2433377.0 27956067.390707 AAVSO 
2433382.0 25118864.315096 AAVSO 
2433387.0 20892961.308540 AAVSO 
2433392.0 30199517.204020 AAVSO 
2433567.0 10000000.000000 AAVSO 
2433572.0  9120108.393559 AAVSO 
2433612.0 22908676.527678 AAVSO 
2433632.0 33113112.148259 AAVSO 
2433652.0 33113112.148259 AAVSO 
2433672.0 30327699.590820 AAVSO 
2433682.0 33113112.148259 AAVSO 
2433687.0 33113112.148259 AAVSO 
2433692.0 33113112.148259 AAVSO 
2433702.0 25225481.780530 AAVSO 
2433707.0 20892961.308540 AAVSO 
2433712.0 20892961.308540 AAVSO 
2433717.0 25403780.942552 AAVSO 
2433722.0 30199517.204020 AAVSO 
2433727.0 33113112.148259 AAVSO 
2433732.0 30199517.204020 AAVSO 
2433737.0 30199517.204020 AAVSO 
2433742.0 27542287.033382 AAVSO 
2433747.0 19054607.179632 AAVSO 
2433752.0 14454397.707459 AAVSO 
2433757.0 10964781.961432 AAVSO 
2433767.0 25118864.315096 AAVSO 
2433972.0 27542287.033382 AAVSO 
2434017.0 25118864.315096 AAVSO 
2434022.0 19054607.179632 AAVSO 
2434027.0 14515749.655088 AAVSO 
2434032.0 10702511.567055 AAVSO 
2434037.0 15583577.302272 AAVSO 
2434042.0 36925550.214018 AAVSO 
2434047.0 30199517.204020 AAVSO 
2434057.0 30199517.204020 AAVSO 
2434062.0 30927915.940080 AAVSO 
2434067.0 29467869.120602 AAVSO 
2434072.0 22661441.715382 AAVSO 
2434077.0 21248436.301295 AAVSO 
2434082.0 36202096.656069 AAVSO 
2434087.0 42992044.380048 AAVSO 
2434092.0 39810717.055350 AAVSO 
2434097.0 39895205.702932 AAVSO 
2434102.0 35345647.117289 AAVSO 
2434107.0 31656314.676140 AAVSO 
2434112.0 24062388.563457 AAVSO 
2434117.0 19115265.393421 AAVSO 
2434122.0 16613470.106052 AAVSO 
2434127.0 22609657.282851 AAVSO 
2434132.0 37001529.104249 AAVSO 
2434142.0 43651583.224017 AAVSO 
2434147.0 43651583.224017 AAVSO 
2434152.0 43651583.224017 AAVSO 
2434157.0 39810717.055350 AAVSO 
2434272.0 47863009.232264 AAVSO 
2434277.0 42085407.354637 AAVSO 
2434282.0 42085407.354637 AAVSO 
2434287.0 36307805.477010 AAVSO 
2434292.0 34710458.812635 AAVSO 
2434297.0 34710458.812635 AAVSO 
2434302.0 36307805.477010 AAVSO 
2434307.0 16613470.106052 AAVSO 
2434312.0 11011322.173087 AAVSO 
2434322.0 34385223.769556 AAVSO 
2434327.0 39979694.350513 AAVSO 
2434332.0 47863009.232264 AAVSO 
2434337.0 42085407.354637 AAVSO 
2434342.0 39923368.585459 AAVSO 
2434352.0 39810717.055350 AAVSO 
2434357.0 29115988.231677 AAVSO 
2434362.0 25118864.315096 AAVSO 
2434382.0 36307805.477010 AAVSO 
2434387.0 28919589.679357 AAVSO 
2434392.0 18216307.733563 AAVSO 
2434397.0 19418678.514559 AAVSO 
2434402.0 17451769.552122 AAVSO 
2434407.0 30199517.204020 AAVSO 
2434412.0 35509132.144822 AAVSO 
2434417.0 36307805.477010 AAVSO 
2434422.0 35509132.144822 AAVSO 
2434427.0 35851420.715760 AAVSO 
2434432.0 40646481.207149 AAVSO 
2434437.0 35851420.715760 AAVSO 
2434442.0 30086362.991468 AAVSO 
2434447.0 29726496.242679 AAVSO 
2434452.0 18445823.175982 AAVSO 
2434457.0 21647930.102753 AAVSO 
2434462.0 34033626.449354 AAVSO 
2434467.0 39196606.415824 AAVSO 
2434472.0 43386534.895912 AAVSO 
2434477.0 36307805.477010 AAVSO 
2434482.0 37475442.669790 AAVSO 
2434487.0 25118864.315096 AAVSO 
2434497.0 13818482.546512 AAVSO 
2434502.0 14454397.707459 AAVSO 
2434507.0 33113112.148259 AAVSO 
2434627.0 36307805.477010 AAVSO 
2434632.0 36307805.477010 AAVSO 
2434637.0 13935788.135393 AAVSO 
2434642.0 33253661.340515 AAVSO 
2434662.0 36307805.477010 AAVSO 
2434667.0 25118864.315096 AAVSO 
2434677.0 13182567.385564 AAVSO 
2434712.0 36307805.477010 AAVSO 
2434717.0 33113112.148259 AAVSO 
2434722.0 26330575.674239 AAVSO 
2434732.0 25118864.315096 AAVSO 
2434737.0 27542287.033382 AAVSO 
2434742.0 31165705.778727 AAVSO 
2434747.0 35439346.578793 AAVSO 
2434752.0 36307805.477010 AAVSO 
2434762.0 38370724.549228 AAVSO 
2434767.0 23366614.191692 AAVSO 
2434772.0 17927468.059743 AAVSO 
2434777.0 16922158.738682 AAVSO 
2434782.0 30843698.191167 AAVSO 
2434787.0 47863009.232264 AAVSO 
2434792.0 50321022.456413 AAVSO 
2434797.0 45507994.769515 AAVSO 
2434802.0 35147791.472330 AAVSO 
2434807.0 26604202.162998 AAVSO 
2434812.0 20040072.979427 AAVSO 
2434817.0 17507247.041091 AAVSO 
2434822.0 26150975.888514 AAVSO 
2434827.0 36384860.039407 AAVSO 
2434832.0 51494261.991519 AAVSO 
2434837.0 46360283.208557 AAVSO 
2434842.0 44530541.930043 AAVSO 
2434847.0 36307805.477010 AAVSO 
2434852.0 30489985.674612 AAVSO 
2434857.0 29776216.996231 AAVSO 
2434862.0 23979759.906573 AAVSO 
2434867.0 30218590.647146 AAVSO 
2434872.0 33253661.340515 AAVSO 
2434882.0 30199517.204020 AAVSO 
2434887.0 36546403.249386 AAVSO 
2434892.0 43651583.224017 AAVSO 
2434902.0 33113112.148259 AAVSO 
2434912.0 22908676.527678 AAVSO 
2434917.0 27542287.033382 AAVSO 
2434952.0 30199517.204020 AAVSO 
2434977.0 52480746.024977 AAVSO 
2434987.0 19054607.179632 AAVSO 
2434992.0 33113112.148259 AAVSO 
2435007.0 24217624.170961 AAVSO 
2435012.0 39031263.218142 AAVSO 
2435022.0 52480746.024977 AAVSO 
2435027.0 57543993.733716 AAVSO 
2435037.0 40770933.597516 AAVSO 
2435047.0 36307805.477010 AAVSO 
2435052.0 30348824.603931 AAVSO 
2435057.0 33752050.814009 AAVSO 
2435067.0 48066164.624497 AAVSO 
2435072.0 38352074.399597 AAVSO 
2435077.0 40159540.062095 AAVSO 
2435082.0 30284972.128554 AAVSO 
2435087.0 23775606.738357 AAVSO 
2435092.0 13761153.406057 AAVSO 
2435097.0 13214540.894851 AAVSO 
2435102.0 27802993.084044 AAVSO 
2435107.0 42204495.526979 AAVSO 
2435112.0 48066164.624497 AAVSO 
2435117.0 41408162.559755 AAVSO 
2435122.0 36229036.599783 AAVSO 
2435127.0 31549024.154126 AAVSO 
2435132.0 26637565.098284 AAVSO 
2435137.0 23601557.306427 AAVSO 
2435142.0 30153577.417070 AAVSO 
2435147.0 34354636.778293 AAVSO 
2435152.0 37278972.480545 AAVSO 
2435157.0 34087770.252538 AAVSO 
2435162.0 32051646.793221 AAVSO 
2435167.0 32854324.674421 AAVSO 
2435172.0 31915497.908745 AAVSO 
2435177.0 29393413.084893 AAVSO 
2435182.0 28422752.778214 AAVSO 
2435187.0 27526753.646441 AAVSO 
2435192.0 28961399.578489 AAVSO 
2435197.0 32988176.948868 AAVSO 
2435202.0 36648723.442214 AAVSO 
2435207.0 36554903.371813 AAVSO 
2435212.0 37701223.881427 AAVSO 
2435217.0 25118864.315096 AAVSO 
2435222.0 36307805.477010 AAVSO 
2435227.0 13238521.026817 AAVSO 
2435237.0 10000000.000000 AAVSO 
2435247.0 33113112.148259 AAVSO 
2435267.0 36307805.477010 AAVSO 
2435357.0 33113112.148259 AAVSO 
2435362.0 33113112.148259 AAVSO 
2435367.0 17378008.287494 AAVSO 
2435372.0 19054607.179632 AAVSO 
2435387.0 57543993.733716 AAVSO 
2435397.0 36307805.477010 AAVSO 
2435402.0 34710458.812635 AAVSO 
2435407.0 29115988.231677 AAVSO 
2435417.0 27659190.759558 AAVSO 
2435422.0 42588497.379153 AAVSO 
2435432.0 45951513.884152 AAVSO 
2435442.0 39979694.350513 AAVSO 
2435447.0 28870902.118701 AAVSO 
2435452.0 25274099.922600 AAVSO 
2435457.0 20937301.581098 AAVSO 
2435462.0 19054607.179632 AAVSO 
2435467.0 30327699.590820 AAVSO 
2435472.0 33808270.490912 AAVSO 
2435477.0 36194358.186678 AAVSO 
2435482.0 43651583.224017 AAVSO 
2435487.0 30987763.269681 AAVSO 
2435492.0 33183386.744387 AAVSO 
2435497.0 32321068.219550 AAVSO 
2435502.0 24872963.253461 AAVSO 
2435507.0 24058907.880737 AAVSO 
2435512.0 26666806.201319 AAVSO 
2435517.0 31720405.869540 AAVSO 
2435522.0 37508555.158393 AAVSO 
2435527.0 36639602.753862 AAVSO 
2435532.0 37712048.402206 AAVSO 
2435537.0 31890479.275111 AAVSO 
2435542.0 23781308.289867 AAVSO 
2435547.0 17469147.913656 AAVSO 
2435552.0 14454397.707459 AAVSO 
2435557.0 13247742.429496 AAVSO 
2435562.0 28870902.118701 AAVSO 
2435567.0 43651583.224017 AAVSO 
2435572.0 41085374.323376 AAVSO 
2435582.0 31925046.255196 AAVSO 
2435592.0 37620791.750944 AAVSO 
2435602.0 25118864.315096 AAVSO 
2435607.0 39810717.055350 AAVSO 
2435717.0 47863009.232264 AAVSO 
2435752.0 33113112.148259 AAVSO 
2435772.0 26554096.865849 AAVSO 
2435787.0 23005912.811818 AAVSO 
2435797.0 47863009.232264 AAVSO 
2435802.0 47863009.232264 AAVSO 
2435807.0 47863009.232264 AAVSO 
2435812.0 30199517.204020 AAVSO 
2435817.0 43651583.224017 AAVSO 
2435822.0 25118864.315096 AAVSO 
2435827.0 17378008.287494 AAVSO 
2435832.0 24217624.170961 AAVSO 
2435837.0 31709699.524822 AAVSO 
2435842.0 36193721.531487 AAVSO 
2435847.0 34205550.224063 AAVSO 
2435852.0 36307805.477010 AAVSO 
2435857.0 33206811.609763 AAVSO 
2435862.0 25172173.047813 AAVSO 
2435867.0 14454397.707459 AAVSO 
2435872.0 12409285.359304 AAVSO 
2435877.0 10435021.339544 AAVSO 
2435882.0 30199517.204020 AAVSO 
2435887.0 23788762.745757 AAVSO 
2435892.0 33113112.148259 AAVSO 
2435897.0 38059261.266180 AAVSO 
2435902.0 31656314.676140 AAVSO 
2435907.0 26734479.460620 AAVSO 
2435912.0 19095045.988825 AAVSO 
2435917.0 16452645.603901 AAVSO 
2435922.0 16916600.966802 AAVSO 
2435927.0 19721310.301525 AAVSO 
2435937.0 29477164.555792 AAVSO 
2435942.0 33113112.148259 AAVSO 
2435947.0 25598803.805678 AAVSO 
2435957.0 19490101.270814 AAVSO 
2435982.0 25118864.315096 AAVSO 
2436007.0 12602605.865869 AAVSO 
2436017.0  9120108.393559 AAVSO 
2436072.0 19054607.179632 AAVSO 
2436112.0 12022644.346174 AAVSO 
2436122.0 14454397.707459 AAVSO 
2436137.0 14454397.707459 AAVSO 
2436142.0 13182567.385564 AAVSO 
2436152.0 12022644.346174 AAVSO 
2436157.0 12056664.564390 AAVSO 
2436162.0 12022644.346174 AAVSO 
2436167.0 16118587.282598 AAVSO 
2436172.0 15563857.424219 AAVSO 
2436187.0 12409285.359304 AAVSO 
2436192.0 10065715.283323 AAVSO 
2436197.0  8352942.071925 AAVSO 
2436202.0  8341173.951626 AAVSO 
2436207.0 13182567.385564 AAVSO 
2436212.0 14789246.929319 AAVSO 
2436217.0 14454397.707459 AAVSO 
2436222.0 17158110.455766 AAVSO 
2436227.0 15916202.997477 AAVSO 
2436232.0 13182567.385564 AAVSO 
2436237.0 10964781.961432 AAVSO 
2436242.0 10042445.177495 AAVSO 
2436247.0 10643187.974288 AAVSO 
2436252.0 13238521.026817 AAVSO 
2436257.0 13346113.873246 AAVSO 
2436267.0 13684714.552116 AAVSO 
2436272.0 12602605.865869 AAVSO 
2436277.0 12022644.346174 AAVSO 
2436282.0 11229247.557617 AAVSO 
2436287.0 10571376.369867 AAVSO 
2436297.0 14454397.707459 AAVSO 
2436307.0 15922537.316231 AAVSO 
2436312.0 16118587.282598 AAVSO 
2436317.0 14454397.707459 AAVSO 
2436332.0 10964781.961432 AAVSO 
2436337.0  8317637.711027 AAVSO 
2436347.0 13182567.385564 AAVSO 
2436357.0 17378008.287494 AAVSO 
2436362.0 19054607.179632 AAVSO 
2436372.0 14454397.707459 AAVSO 
2436427.0 12022644.346174 AAVSO 
2436452.0 20892961.308540 AAVSO 
2436457.0 19054607.179632 AAVSO 
2436462.0 13182567.385564 AAVSO 
2436487.0 14454397.707459 AAVSO 
2436492.0 19054607.179632 AAVSO 
2436497.0 18216307.733563 AAVSO 
2436517.0  9560054.196780 AAVSO 
2436542.0 16613470.106052 AAVSO 
2436547.0 16613470.106052 AAVSO 
2436552.0 14495299.005878 AAVSO 
2436557.0 15916202.997477 AAVSO 
2436562.0 12022644.346174 AAVSO 
2436567.0 12920563.446343 AAVSO 
2436572.0 15563857.424219 AAVSO 
2436577.0 14454397.707459 AAVSO 
2436582.0 17451769.552122 AAVSO 
2436587.0 15848931.924611 AAVSO 
2436592.0 13182567.385564 AAVSO 
2436597.0 13043559.415609 AAVSO 
2436602.0 13511643.199486 AAVSO 
2436607.0 12694478.895215 AAVSO 
2436612.0 11492750.804951 AAVSO 
2436617.0 13689004.143747 AAVSO 
2436622.0 16045614.918014 AAVSO 
2436627.0 18896160.218181 AAVSO 
2436632.0 27956703.309919 AAVSO 
2436637.0 24188726.897696 AAVSO 
2436642.0 20787252.075479 AAVSO 
2436647.0 15500298.370323 AAVSO 
2436652.0 12480608.005022 AAVSO 
2436657.0 15286151.820342 AAVSO 
2436662.0 15428123.446782 AAVSO 
2436667.0 31925046.255196 AAVSO 
2436672.0 29476111.287360 AAVSO 
2436677.0 31790680.465668 AAVSO 
2436682.0 34547841.291095 AAVSO 
2436687.0 34710458.812635 AAVSO 
2436692.0 30713334.896053 AAVSO 
2436697.0 19054607.179632 AAVSO 
2436702.0 17378008.287494 AAVSO 
2436712.0 39810717.055350 AAVSO 
2436717.0 39810717.055350 AAVSO 
2436722.0 34710458.812635 AAVSO 
2436807.0 30199517.204020 AAVSO 
2436847.0 17378008.287494 AAVSO 
2436852.0 33113112.148259 AAVSO 
2436867.0 19054607.179632 AAVSO 
2436872.0 45757296.228140 AAVSO 
2436877.0 41693907.103584 AAVSO 
2436882.0 31941209.051887 AAVSO 
2436887.0 36461914.601804 AAVSO 
2436892.0 38961449.058361 AAVSO 
2436897.0 41897912.854686 AAVSO 
2436902.0 43645737.885273 AAVSO 
2436907.0 39131669.668808 AAVSO 
2436912.0 46459200.562848 AAVSO 
2436917.0 41434872.728194 AAVSO 
2436922.0 35924945.736167 AAVSO 
2436927.0 27151125.470666 AAVSO 
2436932.0 25898288.569916 AAVSO 
2436937.0 26507071.130884 AAVSO 
2436942.0 24860682.901311 AAVSO 
2436947.0 40041454.323777 AAVSO 
2436952.0 41069444.761298 AAVSO 
2436957.0 42128790.394344 AAVSO 
2436962.0 41286734.022449 AAVSO 
2436967.0 35379391.705840 AAVSO 
2436972.0 27439877.033549 AAVSO 
2436977.0 14830072.725054 AAVSO 
2436982.0 12858202.638814 AAVSO 
2436987.0 26017317.044064 AAVSO 
2436992.0 40570074.299094 AAVSO 
2436997.0 44554867.813371 AAVSO 
2437002.0 42101979.244589 AAVSO 
2437007.0 44770507.180966 AAVSO 
2437012.0 35084936.512246 AAVSO 
2437017.0 33360074.250711 AAVSO 
2437022.0 30068864.974208 AAVSO 
2437027.0 29294919.893663 AAVSO 
2437032.0 36728753.817272 AAVSO 
2437037.0 48029453.559206 AAVSO 
2437042.0 44212282.736506 AAVSO 
2437047.0 40896791.541772 AAVSO 
2437052.0 35496473.676905 AAVSO 
2437057.0 39810717.055350 AAVSO 
2437062.0 27620222.850833 AAVSO 
2437067.0 29104312.197560 AAVSO 
2437072.0 26447727.500385 AAVSO 
2437077.0 36461914.601804 AAVSO 
2437082.0 33113112.148259 AAVSO 
2437092.0 33113112.148259 AAVSO 
2437097.0 36307805.477010 AAVSO 
2437197.0 36307805.477010 AAVSO 
2437217.0 57543993.733716 AAVSO 
2437222.0 36307805.477010 AAVSO 
2437227.0 20892961.308540 AAVSO 
2437232.0 36461914.601804 AAVSO 
2437242.0 14454397.707459 AAVSO 
2437247.0 17378008.287494 AAVSO 
2437252.0 17282337.763211 AAVSO 
2437257.0 25225481.780530 AAVSO 
2437262.0 28913629.580968 AAVSO 
2437267.0 39810717.055350 AAVSO 
2437272.0 45951513.884152 AAVSO 
2437277.0 45721809.281472 AAVSO 
2437282.0 44879014.334397 AAVSO 
2437287.0 47013455.744214 AAVSO 
2437292.0 30046573.892064 AAVSO 
2437297.0 29026603.950461 AAVSO 
2437302.0 26036057.868607 AAVSO 
2437307.0 32903245.121803 AAVSO 
2437312.0 45650676.205871 AAVSO 
2437317.0 52310237.296742 AAVSO 
2437322.0 47395035.055576 AAVSO 
2437327.0 45569357.660128 AAVSO 
2437332.0 36959494.588694 AAVSO 
2437337.0 32192520.570302 AAVSO 
2437342.0 27565006.816292 AAVSO 
2437347.0 31100128.392476 AAVSO 
2437352.0 37975594.465280 AAVSO 
2437357.0 40309844.110491 AAVSO 
2437362.0 41250878.164646 AAVSO 
2437367.0 39945898.891481 AAVSO 
2437372.0 37715832.805207 AAVSO 
2437377.0 39325261.955187 AAVSO 
2437382.0 30115477.230386 AAVSO 
2437387.0 19908215.500228 AAVSO 
2437392.0 14903638.346916 AAVSO 
2437397.0 21507956.387117 AAVSO 
2437402.0 28697691.392980 AAVSO 
2437407.0 23418206.936510 AAVSO 
2437412.0 26341715.907933 AAVSO 
2437417.0 50914714.819506 AAVSO 
2437422.0 38123443.971098 AAVSO 
2437427.0 40488060.690261 AAVSO 
2437432.0 33512551.110424 AAVSO 
2437437.0 25118864.315096 AAVSO 
2437472.0 25118864.315096 AAVSO 
2437547.0 39810717.055350 AAVSO 
2437577.0 57543993.733716 AAVSO 
2437582.0 36490936.773680 AAVSO 
2437607.0 25118864.315096 AAVSO 
2437612.0 22609657.282851 AAVSO 
2437617.0 17485405.088555 AAVSO 
2437622.0 13182567.385564 AAVSO 
2437627.0 13004731.404445 AAVSO 
2437632.0 30082825.812344 AAVSO 
2437637.0 43227426.126900 AAVSO 
2437642.0 44580904.038342 AAVSO 
2437647.0 59557404.973672 AAVSO 
2437652.0 54763770.468584 AAVSO 
2437657.0 45314348.768115 AAVSO 
2437662.0 32088579.012726 AAVSO 
2437667.0 27140059.367794 AAVSO 
2437672.0 27679242.522732 AAVSO 
2437677.0 36410544.893540 AAVSO 
2437682.0 43836863.143807 AAVSO 
2437687.0 43925810.259855 AAVSO 
2437692.0 38163827.698741 AAVSO 
2437697.0 35791564.325220 AAVSO 
2437702.0 31991902.101716 AAVSO 
2437707.0 26888663.858202 AAVSO 
2437712.0 21561265.231551 AAVSO 
2437717.0 20309438.596428 AAVSO 
2437722.0 35647948.155621 AAVSO 
2437727.0 33603731.949387 AAVSO 
2437732.0 51539267.251922 AAVSO 
2437737.0 50941500.427406 AAVSO 
2437742.0 50347909.640337 AAVSO 
2437747.0 41719784.164602 AAVSO 
2437752.0 33637541.153232 AAVSO 
2437757.0 23789258.240430 AAVSO 
2437762.0 22774251.915363 AAVSO 
2437767.0 22733030.236128 AAVSO 
2437772.0 31062281.729608 AAVSO 
2437777.0 36535796.246177 AAVSO 
2437782.0 40853824.030227 AAVSO 
2437787.0 42136225.716765 AAVSO 
2437792.0 36626133.863168 AAVSO 
2437797.0 39759661.954202 AAVSO 
2437802.0 36562314.338719 AAVSO 
2437807.0 39353899.351556 AAVSO 
2437812.0 44769563.035330 AAVSO 
2437817.0 38046611.227643 AAVSO 
2437822.0 43854309.306337 AAVSO 
2437827.0 39810717.055350 AAVSO 
2437837.0 34710458.812635 AAVSO 
2437842.0 36307805.477010 AAVSO 
2437887.0 43651583.224017 AAVSO 
2437897.0 33113112.148259 AAVSO 
2437927.0 37001529.104249 AAVSO 
2437947.0 30199517.204020 AAVSO 
2437967.0 20892961.308540 AAVSO 
2437977.0 47863009.232264 AAVSO 
2437992.0 36461914.601804 AAVSO 
2437997.0 26554096.865849 AAVSO 
2438012.0 47863009.232264 AAVSO 
2438017.0 36307805.477010 AAVSO 
2438022.0 43651583.224017 AAVSO 
2438027.0 30713334.896053 AAVSO 
2438032.0 27659190.759558 AAVSO 
2438037.0 15848931.924611 AAVSO 
2438047.0 39607224.874668 AAVSO 
2438052.0 52592123.753984 AAVSO 
2438057.0 47974946.913305 AAVSO 
2438062.0 41285870.901742 AAVSO 
2438072.0 31779680.633692 AAVSO 
2438077.0 24102272.980520 AAVSO 
2438082.0 19350275.368188 AAVSO 
2438087.0 16424603.766269 AAVSO 
2438092.0 27542287.033382 AAVSO 
2438097.0 39196932.107659 AAVSO 
2438102.0 51453225.751685 AAVSO 
2438107.0 49402254.829835 AAVSO 
2438112.0 32602588.065522 AAVSO 
2438117.0 41746171.046977 AAVSO 
2438122.0 41414654.440882 AAVSO 
2438127.0 40955713.496900 AAVSO 
2438132.0 35363202.996608 AAVSO 
2438137.0 42871180.905956 AAVSO 
2438142.0 43480170.438597 AAVSO 
2438147.0 42494814.447654 AAVSO 
2438152.0 50171877.628621 AAVSO 
2438157.0 33113112.148259 AAVSO 
2438167.0 19054607.179632 AAVSO 
2438172.0 16754502.443546 AAVSO 
2438317.0 23298447.106507 AAVSO 
2438327.0 27542287.033382 AAVSO 
2438342.0 27542287.033382 AAVSO 
2438352.0 24207912.468792 AAVSO 
2438357.0 25546239.256280 AAVSO 
2438367.0 33113112.148259 AAVSO 
2438372.0 36403919.934755 AAVSO 
2438377.0 35509132.144822 AAVSO 
2438382.0 38807101.100944 AAVSO 
2438387.0 31922767.367463 AAVSO 
2438392.0 25118864.315096 AAVSO 
2438397.0 13628415.310093 AAVSO 
2438402.0 11031380.858513 AAVSO 
2438407.0 18805893.804923 AAVSO 
2438412.0 21648513.279033 AAVSO 
2438417.0 27659190.759558 AAVSO 
2438422.0 30992007.133480 AAVSO 
2438427.0 28601095.750900 AAVSO 
2438432.0 28654232.775967 AAVSO 
2438437.0 31038654.480732 AAVSO 
2438442.0 21515943.231320 AAVSO 
2438447.0 19880207.627682 AAVSO 
2438452.0 22544427.997506 AAVSO 
2438457.0 23789505.987767 AAVSO 
2438462.0 26047254.294720 AAVSO 
2438467.0 25953358.396266 AAVSO 
2438472.0 26337803.652714 AAVSO 
2438477.0 18293627.175069 AAVSO 
2438482.0 12717202.567911 AAVSO 
2438487.0 10616246.764506 AAVSO 
2438492.0 10144884.826757 AAVSO 
2438497.0  9036494.737223 AAVSO 
2438512.0 27631145.344899 AAVSO 
2438517.0 28322364.691899 AAVSO 
2438522.0 25638249.994826 AAVSO 
2438527.0 30351839.181945 AAVSO 
2438532.0 25118864.315096 AAVSO 
2438537.0 19054607.179632 AAVSO 
2438542.0 19054607.179632 AAVSO 
2438552.0 14454397.707459 AAVSO 
2438652.0 27542287.033382 AAVSO 
2438667.0 17378008.287494 AAVSO 
2438682.0 19054607.179632 AAVSO 
2438702.0 16176642.133855 AAVSO 
2438712.0 10000000.000000 AAVSO 
2438722.0 17451769.552122 AAVSO 
2438727.0 20888465.028493 AAVSO 
2438732.0 16292960.326397 AAVSO 
2438737.0 14454397.707459 AAVSO 
2438742.0 16176642.133855 AAVSO 
2438747.0 13238521.026817 AAVSO 
2438752.0 12949871.907031 AAVSO 
2438757.0 11168632.477806 AAVSO 
2438762.0 14140624.128535 AAVSO 
2438767.0 12066987.064664 AAVSO 
2438772.0 15742835.965425 AAVSO 
2438777.0 17378008.287494 AAVSO 
2438782.0 16478470.871344 AAVSO 
2438787.0 14541313.034423 AAVSO 
2438792.0 15539215.969513 AAVSO 
2438797.0 15195057.151333 AAVSO 
2438802.0 16774692.015611 AAVSO 
2438807.0 10184847.033303 AAVSO 
2438812.0  8713585.015367 AAVSO 
2438817.0 13416028.354959 AAVSO 
2438822.0 18354527.342865 AAVSO 
2438827.0 20726603.603106 AAVSO 
2438832.0 19959024.547760 AAVSO 
2438837.0 16716142.029923 AAVSO 
2438842.0 15494116.787605 AAVSO 
2438847.0 14558236.781103 AAVSO 
2438852.0 11229247.557617 AAVSO 
2438857.0 16166641.617947 AAVSO 
2438867.0 21418268.735696 AAVSO 
2438872.0 17710045.291246 AAVSO 
2438877.0 19743672.171398 AAVSO 
2438882.0 18598833.470928 AAVSO 
2438902.0 20143342.407586 AAVSO 
2438907.0 25118864.315096 AAVSO 
2438967.0 30199517.204020 AAVSO 
2439022.0 22908676.527678 AAVSO 
2439032.0 10000000.000000 AAVSO 
2439042.0 19054607.179632 AAVSO 
2439047.0 17673679.508000 AAVSO 
2439057.0 20892961.308540 AAVSO 
2439062.0 23634925.306993 AAVSO 
2439072.0 20892961.308540 AAVSO 
2439077.0 19054607.179632 AAVSO 
2439082.0 18247027.507544 AAVSO 
2439087.0 15500298.370323 AAVSO 
2439092.0 21216965.952262 AAVSO 
2439097.0 21798214.198553 AAVSO 
2439107.0 20892961.308540 AAVSO 
2439112.0 19839787.602594 AAVSO 
2439117.0 25720196.037036 AAVSO 
2439122.0 14709279.744077 AAVSO 
2439127.0 14888192.657841 AAVSO 
2439132.0 14136440.126985 AAVSO 
2439137.0 16674511.447727 AAVSO 
2439142.0 24076962.864477 AAVSO 
2439147.0 29349604.359642 AAVSO 
2439152.0 33035077.802074 AAVSO 
2439157.0 29395469.184800 AAVSO 
2439162.0 23419110.386225 AAVSO 
2439167.0 16538394.284230 AAVSO 
2439172.0 14402152.207995 AAVSO 
2439177.0 15007334.468820 AAVSO 
2439182.0 14148727.861093 AAVSO 
2439187.0 22942821.837504 AAVSO 
2439192.0 24672250.717638 AAVSO 
2439197.0 27625437.695920 AAVSO 
2439202.0 25717218.864314 AAVSO 
2439207.0 24050310.386091 AAVSO 
2439212.0 21896786.177768 AAVSO 
2439217.0 13219869.813066 AAVSO 
2439222.0 20322633.045993 AAVSO 
2439227.0 24504946.437071 AAVSO 
2439232.0 29270192.573479 AAVSO 
2439237.0 24996565.195509 AAVSO 
2439242.0 27542287.033382 AAVSO 
2439247.0 19135484.798017 AAVSO 
2439252.0 30202466.370086 AAVSO 
2439257.0 20892961.308540 AAVSO 
2439262.0 23298447.106507 AAVSO 
2439267.0 17530275.052588 AAVSO 
2439272.0 14454397.707459 AAVSO 
2439277.0 25118864.315096 AAVSO 
2439397.0 19054607.179632 AAVSO 
2439407.0 34385368.631600 AAVSO 
2439412.0 36700987.950880 AAVSO 
2439417.0 30327699.590820 AAVSO 
2439427.0 42543140.383549 AAVSO 
2439442.0 31513260.646788 AAVSO 
2439447.0 13935796.407292 AAVSO 
2439457.0 25118864.315096 AAVSO 
2439462.0 28505966.241045 AAVSO 
2439467.0 43651583.224017 AAVSO 
2439472.0 48591999.225672 AAVSO 
2439477.0 54168495.261223 AAVSO 
2439482.0 40488060.690261 AAVSO 
2439487.0 45834460.811581 AAVSO 
2439492.0 34118450.669175 AAVSO 
2439497.0 35942455.734261 AAVSO 
2439502.0 38029421.397318 AAVSO 
2439507.0 42535695.714707 AAVSO 
2439512.0 35475193.095014 AAVSO 
2439517.0 39709540.895930 AAVSO 
2439522.0 30844226.634489 AAVSO 
2439527.0 29078979.022465 AAVSO 
2439532.0 26360652.317376 AAVSO 
2439537.0 19128664.822936 AAVSO 
2439542.0 21341427.145144 AAVSO 
2439547.0 20521694.301711 AAVSO 
2439552.0 28083424.137194 AAVSO 
2439557.0 42560742.616726 AAVSO 
2439562.0 42784109.974904 AAVSO 
2439567.0 45547412.465012 AAVSO 
2439572.0 34768634.687821 AAVSO 
2439577.0 34619708.485504 AAVSO 
2439582.0 27032182.893325 AAVSO 
2439587.0 20166605.660815 AAVSO 
2439592.0 26392178.408979 AAVSO 
2439597.0 31646118.755822 AAVSO 
2439602.0 45875815.931366 AAVSO 
2439607.0 44984327.995500 AAVSO 
2439612.0 38834593.585975 AAVSO 
2439617.0 37292545.182460 AAVSO 
2439622.0 27542287.033382 AAVSO 
2439642.0 24382135.052623 AAVSO 
2439647.0 27542287.033382 AAVSO 
2439732.0 19054607.179632 AAVSO 
2439737.0 17378008.287494 AAVSO 
2439762.0 26484547.195891 AAVSO 
2439767.0 18216307.733563 AAVSO 
2439772.0 50597788.478866 AAVSO 
2439792.0 52480746.024977 AAVSO 
2439797.0 36037895.526608 AAVSO 
2439802.0 30199517.204020 AAVSO 
2439807.0 30199517.204020 AAVSO 
2439817.0 30605826.857361 AAVSO 
2439822.0 17271415.217168 AAVSO 
2439827.0 43027277.022220 AAVSO 
2439832.0 24691887.431847 AAVSO 
2439837.0 35287338.421316 AAVSO 
2439842.0 39850301.157240 AAVSO 
2439847.0 35318101.913013 AAVSO 
2439852.0 32456735.542645 AAVSO 
2439857.0 29909127.085257 AAVSO 
2439862.0 29100193.423484 AAVSO 
2439867.0 39681892.378448 AAVSO 
2439872.0 44332097.950412 AAVSO 
2439877.0 41058311.807652 AAVSO 
2439882.0 43428597.595524 AAVSO 
2439887.0 33961455.738352 AAVSO 
2439892.0 31831477.532303 AAVSO 
2439897.0 21093730.827878 AAVSO 
2439902.0 16088906.660846 AAVSO 
2439907.0 17292000.576818 AAVSO 
2439912.0 20265035.186423 AAVSO 
2439917.0 32586716.437807 AAVSO 
2439922.0 40386653.784613 AAVSO 
2439927.0 47186523.220859 AAVSO 
2439932.0 46044201.530420 AAVSO 
2439937.0 37582765.520764 AAVSO 
2439942.0 31741800.545864 AAVSO 
2439947.0 29449902.116779 AAVSO 
2439952.0 28896786.058804 AAVSO 
2439957.0 28388242.065217 AAVSO 
2439962.0 39128105.662380 AAVSO 
2439967.0 35134914.706081 AAVSO 
2439972.0 39719659.376152 AAVSO 
2439977.0 33559529.319830 AAVSO 
2439982.0 28858185.812226 AAVSO 
2439987.0 24227457.891979 AAVSO 
2439992.0 21089753.799425 AAVSO 
2439997.0 22099965.161890 AAVSO 
2440002.0 22908676.527678 AAVSO 
2440102.0 27542287.033382 AAVSO 
2440122.0 50171877.628621 AAVSO 
2440127.0 33113112.148259 AAVSO 
2440132.0 32464790.685223 AAVSO 
2440137.0 27542287.033382 AAVSO 
2440147.0 36307805.477010 AAVSO 
2440152.0 50171877.628621 AAVSO 
2440157.0 43775103.170543 AAVSO 
2440162.0 36307805.477010 AAVSO 
2440167.0 30199517.204020 AAVSO 
2440172.0 27542287.033382 AAVSO 
2440177.0 17918303.526751 AAVSO 
2440182.0 10964781.961432 AAVSO 
2440187.0 10964781.961432 AAVSO 
2440192.0 25418457.988394 AAVSO 
2440197.0 21801849.710089 AAVSO 
2440202.0 47115423.700237 AAVSO 
2440207.0 37518584.186558 AAVSO 
2440212.0 42657310.550802 AAVSO 
2440217.0 38268821.591946 AAVSO 
2440222.0 36180983.682202 AAVSO 
2440227.0 24659681.853325 AAVSO 
2440232.0 25910206.473012 AAVSO 
2440237.0 25747760.889792 AAVSO 
2440242.0 33513056.726216 AAVSO 
2440247.0 39941548.709202 AAVSO 
2440252.0 38630343.669423 AAVSO 
2440257.0 36903516.162485 AAVSO 
2440262.0 32678432.561956 AAVSO 
2440267.0 27406106.394105 AAVSO 
2440272.0 18194288.089878 AAVSO 
2440277.0 16725456.111540 AAVSO 
2440282.0 29753528.607665 AAVSO 
2440287.0 35932316.349465 AAVSO 
2440292.0 40394606.331160 AAVSO 
2440297.0 43067047.081390 AAVSO 
2440302.0 38631430.640519 AAVSO 
2440307.0 33233544.075066 AAVSO 
2440312.0 25090950.693502 AAVSO 
2440317.0 23597249.814983 AAVSO 
2440322.0 22556006.832474 AAVSO 
2440327.0 36142312.132873 AAVSO 
2440332.0 33355746.808511 AAVSO 
2440337.0 36619784.249929 AAVSO 
2440342.0 32962317.359760 AAVSO 
2440347.0 18370946.616576 AAVSO 
2440352.0 31715631.077324 AAVSO 
2440472.0 39810717.055350 AAVSO 
2440477.0 48066164.624497 AAVSO 
2440482.0 41203657.308348 AAVSO 
2440487.0 36307805.477010 AAVSO 
2440492.0 19054607.179632 AAVSO 
2440497.0 33113112.148259 AAVSO 
2440502.0 28450937.447008 AAVSO 
2440507.0 36461914.601804 AAVSO 
2440512.0 52162087.846642 AAVSO 
2440517.0 57543993.733716 AAVSO 
2440522.0 43836863.143807 AAVSO 
2440527.0 37424621.969022 AAVSO 
2440532.0 36307805.477010 AAVSO 
2440542.0 15624422.942913 AAVSO 
2440547.0 13048065.900673 AAVSO 
2440552.0 16710619.568480 AAVSO 
2440557.0 34910304.185844 AAVSO 
2440562.0 39895205.702932 AAVSO 
2440567.0 40635469.677703 AAVSO 
2440572.0 38366955.675482 AAVSO 
2440577.0 40983169.816698 AAVSO 
2440582.0 35735606.415760 AAVSO 
2440587.0 29833885.054154 AAVSO 
2440592.0 28963677.301551 AAVSO 
2440597.0 27305497.746166 AAVSO 
2440602.0 46333812.953774 AAVSO 
2440607.0 43651583.224017 AAVSO 
2440612.0 45522194.461127 AAVSO 
2440617.0 39602143.580717 AAVSO 
2440622.0 35552927.967002 AAVSO 
2440627.0 28867056.130272 AAVSO 
2440632.0 22634187.566223 AAVSO 
2440637.0 16354128.778188 AAVSO 
2440642.0 21845765.016134 AAVSO 
2440647.0 33791157.721316 AAVSO 
2440652.0 38891840.788807 AAVSO 
2440657.0 40391449.560524 AAVSO 
2440662.0 38988187.322547 AAVSO 
2440667.0 35769528.721903 AAVSO 
2440672.0 37055206.097880 AAVSO 
2440677.0 39339770.378046 AAVSO 
2440682.0 35780544.372779 AAVSO 
2440687.0 36425489.294095 AAVSO 
2440692.0 34355614.314536 AAVSO 
2440697.0 37702648.132823 AAVSO 
2440702.0 35280366.315838 AAVSO 
2440707.0 48904931.816435 AAVSO 
2440712.0 36307805.477010 AAVSO 
2440717.0 33113112.148259 AAVSO 
2440732.0 22908676.527678 AAVSO 
2440832.0 33113112.148259 AAVSO 
2440842.0 39810717.055350 AAVSO 
2440847.0 30199517.204020 AAVSO 
2440852.0 39094642.285844 AAVSO 
2440862.0 31656314.676140 AAVSO 
2440872.0 31256170.443300 AAVSO 
2440877.0 22908676.527678 AAVSO 
2440887.0 31349869.904804 AAVSO 
2440892.0 33113112.148259 AAVSO 
2440897.0 29491841.601634 AAVSO 
2440902.0 27542287.033382 AAVSO 
2440907.0 12056664.564390 AAVSO 
2440912.0 12112739.099303 AAVSO 
2440917.0 18035642.104431 AAVSO 
2440922.0 33769758.710108 AAVSO 
2440927.0 36307805.477010 AAVSO 
2440932.0 31925046.255196 AAVSO 
2440937.0 32733147.732245 AAVSO 
2440942.0 30776820.337651 AAVSO 
2440947.0 25007051.480520 AAVSO 
2440952.0 19562626.994102 AAVSO 
2440957.0 21043286.554441 AAVSO 
2440962.0 28672621.041898 AAVSO 
2440967.0 29746208.128465 AAVSO 
2440972.0 31241763.684309 AAVSO 
2440977.0 25672372.171674 AAVSO 
2440982.0 23830629.522008 AAVSO 
2440987.0 23560558.575291 AAVSO 
2440992.0 17339089.935589 AAVSO 
2440997.0 15773090.827738 AAVSO 
2441002.0 13885403.567501 AAVSO 
2441007.0 22863704.038741 AAVSO 
2441012.0 23827423.265614 AAVSO 
2441017.0 27092185.163583 AAVSO 
2441022.0 25964795.635492 AAVSO 
2441027.0 21376479.704397 AAVSO 
2441032.0 18989169.163660 AAVSO 
2441037.0 18411741.960990 AAVSO 
2441042.0 13012886.921747 AAVSO 
2441047.0 13216865.634091 AAVSO 
2441052.0 13813994.877652 AAVSO 
2441057.0 18452259.158666 AAVSO 
2441062.0 20948212.464577 AAVSO 
2441067.0 19054607.179632 AAVSO 
2441072.0 15848931.924611 AAVSO 
2441077.0 20155407.777032 AAVSO 
2441082.0 14454397.707459 AAVSO 
2441087.0 13643813.253698 AAVSO 
2441092.0 12022644.346174 AAVSO 
2441197.0 19054607.179632 AAVSO 
2441202.0 19054607.179632 AAVSO 
2441212.0 14454397.707459 AAVSO 
2441217.0 11944623.961869 AAVSO 
2441222.0  9560054.196780 AAVSO 
2441227.0 10321593.987144 AAVSO 
2441232.0 12290753.166680 AAVSO 
2441237.0 14171395.124463 AAVSO 
2441242.0 16897143.107042 AAVSO 
2441247.0 19883523.253610 AAVSO 
2441252.0 22371849.685312 AAVSO 
2441257.0 21122119.630539 AAVSO 
2441262.0  9120108.393559 AAVSO 
2441267.0 13793191.990555 AAVSO 
2441272.0 13322688.984919 AAVSO 
2441277.0 17822125.401295 AAVSO 
2441282.0 14515749.655088 AAVSO 
2441287.0 10000000.000000 AAVSO 
2441292.0 18370946.616576 AAVSO 
2441297.0 14350734.905411 AAVSO 
2441302.0 14304861.635055 AAVSO 
2441307.0 13825236.136759 AAVSO 
2441312.0 14957979.778042 AAVSO 
2441317.0 12882144.657490 AAVSO 
2441322.0 11842325.798140 AAVSO 
2441327.0 12733995.754976 AAVSO 
2441332.0 14043246.095502 AAVSO 
2441337.0 17155298.724146 AAVSO 
2441342.0 15883378.698321 AAVSO 
2441347.0 14892502.181269 AAVSO 
2441352.0 15095326.648134 AAVSO 
2441357.0 12956812.307747 AAVSO 
2441362.0 11678269.449825 AAVSO 
2441367.0 10273013.696513 AAVSO 
2441372.0 10482390.980716 AAVSO 
2441377.0 10968349.715971 AAVSO 
2441382.0 15844664.253549 AAVSO 
2441387.0 17625104.485592 AAVSO 
2441392.0 17835580.627280 AAVSO 
2441397.0 18975931.267272 AAVSO 
2441402.0 19827387.247396 AAVSO 
2441407.0 17531337.635469 AAVSO 
2441412.0 19332684.785031 AAVSO 
2441417.0 13516169.458353 AAVSO 
2441422.0 14317322.767693 AAVSO 
2441427.0 17539924.606856 AAVSO 
2441432.0 17201621.379049 AAVSO 
2441437.0 21476746.959672 AAVSO 
2441442.0 21814452.730675 AAVSO 
2441447.0 21691042.294792 AAVSO 
2441452.0 15703628.043336 AAVSO 
2441457.0 13304544.179781 AAVSO 
2441472.0 16714973.213993 AAVSO 
2441552.0 15848931.924611 AAVSO 
2441567.0 21248436.301295 AAVSO 
2441572.0 14515749.655088 AAVSO 
2441577.0 15151664.816035 AAVSO 
2441582.0 25118864.315096 AAVSO 
2441587.0 15280287.836529 AAVSO 
2441592.0 19562250.047208 AAVSO 
2441597.0 11229247.557617 AAVSO 
2441607.0 16363776.166442 AAVSO 
2441612.0 22908676.527678 AAVSO 
2441617.0 20364336.279823 AAVSO 
2441622.0 24553164.572966 AAVSO 
2441627.0 16002939.589803 AAVSO 
2441632.0 18621448.511359 AAVSO 
2441637.0 14524789.953117 AAVSO 
2441642.0 12836585.303840 AAVSO 
2441647.0 11989116.656444 AAVSO 
2441652.0 12101805.882927 AAVSO 
2441657.0 19073209.465026 AAVSO 
2441662.0 25525778.972113 AAVSO 
2441667.0 25001217.346910 AAVSO 
2441672.0 28342659.511830 AAVSO 
2441677.0 18525871.273215 AAVSO 
2441682.0 16236356.515512 AAVSO 
2441687.0 11898114.283360 AAVSO 
2441692.0 10690512.617315 AAVSO 
2441697.0 11470274.845879 AAVSO 
2441702.0 22615452.206966 AAVSO 
2441707.0 25613450.972749 AAVSO 
2441712.0 29368541.897156 AAVSO 
2441717.0 27329829.035724 AAVSO 
2441722.0 23727277.913011 AAVSO 
2441727.0 22185955.677251 AAVSO 
2441732.0 17789865.302930 AAVSO 
2441737.0 15864448.011513 AAVSO 
2441742.0 19092360.431349 AAVSO 
2441747.0 24311337.147187 AAVSO 
2441752.0 27029834.800562 AAVSO 
2441757.0 28182105.563116 AAVSO 
2441762.0 26010388.800607 AAVSO 
2441767.0 24258760.840483 AAVSO 
2441772.0 21085979.239778 AAVSO 
2441777.0 14950512.526324 AAVSO 
2441782.0 14363307.106324 AAVSO 
2441787.0 13343904.678837 AAVSO 
2441792.0 25203073.783209 AAVSO 
2441797.0 29039005.059527 AAVSO 
2441802.0 35533198.768358 AAVSO 
2441807.0 27963392.091706 AAVSO 
2441812.0 36307805.477010 AAVSO 
2441827.0 27542287.033382 AAVSO 
2441927.0 34178009.924509 AAVSO 
2441932.0 33253661.340515 AAVSO 
2441937.0 37702648.132823 AAVSO 
2441942.0 38755731.392679 AAVSO 
2441947.0 52480746.024977 AAVSO 
2441952.0 41586107.838894 AAVSO 
2441957.0 38368133.634684 AAVSO 
2441962.0 34178009.924509 AAVSO 
2441967.0 22086735.747364 AAVSO 
2441972.0 21052099.394647 AAVSO 
2441977.0 36344859.113314 AAVSO 
2441982.0 54454189.815082 AAVSO 
2441987.0 49892983.962965 AAVSO 
2441992.0 50044500.444901 AAVSO 
2441997.0 41694481.734038 AAVSO 
2442002.0 32048925.768552 AAVSO 
2442007.0 24034151.911223 AAVSO 
2442012.0 16944536.701924 AAVSO 
2442017.0 20491945.050952 AAVSO 
2442022.0 31428880.148060 AAVSO 
2442027.0 43052744.754008 AAVSO 
2442032.0 45885845.125903 AAVSO 
2442037.0 48388734.421661 AAVSO 
2442042.0 43290798.499031 AAVSO 
2442047.0 42950743.151613 AAVSO 
2442052.0 42384643.116825 AAVSO 
2442057.0 31574622.368571 AAVSO 
2442062.0 33014043.499711 AAVSO 
2442067.0 34921337.824360 AAVSO 
2442072.0 39122948.054402 AAVSO 
2442077.0 44384567.858751 AAVSO 
2442082.0 42464506.762603 AAVSO 
2442087.0 38913428.805974 AAVSO 
2442092.0 34236218.911780 AAVSO 
2442097.0 27105591.810642 AAVSO 
2442102.0 20800164.667037 AAVSO 
2442107.0 17506714.072071 AAVSO 
2442112.0 23679239.077255 AAVSO 
2442117.0 36564716.626321 AAVSO 
2442122.0 41213265.172708 AAVSO 
2442127.0 46621918.332904 AAVSO 
2442132.0 42806789.223854 AAVSO 
2442137.0 42322121.324368 AAVSO 
2442142.0 35013947.106476 AAVSO 
2442147.0 30100016.608137 AAVSO 
2442152.0 24096638.173327 AAVSO 
2442157.0 26748101.685520 AAVSO 
2442162.0 33467007.521084 AAVSO 
2442167.0 48269894.881176 AAVSO 
2442172.0 47440372.096605 AAVSO 
2442177.0 51772768.232319 AAVSO 
2442187.0 41203657.308348 AAVSO 
2442197.0 33113112.148259 AAVSO 
2442212.0 33113112.148259 AAVSO 
2442282.0 47863009.232264 AAVSO 
2442287.0 36307805.477010 AAVSO 
2442297.0 44797079.685974 AAVSO 
2442302.0 51853468.198051 AAVSO 
2442312.0 51574523.725622 AAVSO 
2442317.0 50036576.354331 AAVSO 
2442322.0 33394807.096312 AAVSO 
2442327.0 33994651.818326 AAVSO 
2442332.0 28343860.688494 AAVSO 
2442337.0 25314543.584146 AAVSO 
2442342.0 30199517.204020 AAVSO 
2442347.0 38619773.310589 AAVSO 
2442357.0 43018003.102909 AAVSO 
2442362.0 51352091.514396 AAVSO 
2442367.0 42010301.232854 AAVSO 
2442372.0 37995046.023416 AAVSO 
2442377.0 31420492.582320 AAVSO 
2442382.0 29553460.931128 AAVSO 
2442387.0 26493314.903727 AAVSO 
2442392.0 37644126.733192 AAVSO 
2442397.0 43324349.290141 AAVSO 
2442402.0 46074493.108898 AAVSO 
2442407.0 42366800.443858 AAVSO 
2442412.0 40727919.460519 AAVSO 
2442417.0 33750023.847446 AAVSO 
2442422.0 27109809.017864 AAVSO 
2442427.0 16915226.605660 AAVSO 
2442432.0 16516544.547190 AAVSO 
2442437.0 38994050.741414 AAVSO 
2442442.0 43427974.715560 AAVSO 
2442447.0 46722097.743332 AAVSO 
2442452.0 44364920.454627 AAVSO 
2442457.0 37822359.313129 AAVSO 
2442462.0 30654646.368416 AAVSO 
2442467.0 25712004.005910 AAVSO 
2442472.0 22577014.093984 AAVSO 
2442477.0 33005620.042152 AAVSO 
2442482.0 38246953.055150 AAVSO 
2442487.0 40229664.724750 AAVSO 
2442492.0 45154496.631113 AAVSO 
2442497.0 40222625.700371 AAVSO 
2442502.0 38126074.327503 AAVSO 
2442507.0 33953010.641737 AAVSO 
2442512.0 34865380.781461 AAVSO 
2442517.0 30666417.464162 AAVSO 
2442522.0 27628779.846516 AAVSO 
2442527.0 36646482.867683 AAVSO 
2442532.0 40125455.115823 AAVSO 
2442537.0 43071552.458647 AAVSO 
2442542.0 47863009.232264 AAVSO 
2442547.0 33113112.148259 AAVSO 
2442582.0 45757296.228140 AAVSO 
2442652.0 13182567.385564 AAVSO 
2442657.0 19054607.179632 AAVSO 
2442662.0 14171395.124463 AAVSO 
2442667.0 27521710.395648 AAVSO 
2442672.0 43651583.224017 AAVSO 
2442677.0 52480746.024977 AAVSO 
2442682.0 50977138.758539 AAVSO 
2442687.0 48439185.940432 AAVSO 
2442692.0 41648608.168766 AAVSO 
2442697.0 37471905.541777 AAVSO 
2442707.0 31103534.544868 AAVSO 
2442712.0 50171877.628621 AAVSO 
2442717.0 37637980.862168 AAVSO 
2442722.0 43208273.178939 AAVSO 
2442727.0 43320763.011495 AAVSO 
2442732.0 33471504.377291 AAVSO 
2442737.0 28244295.987336 AAVSO 
2442742.0 17919095.625911 AAVSO 
2442747.0 17957851.596507 AAVSO 
2442752.0 22850773.304022 AAVSO 
2442757.0 37497234.281629 AAVSO 
2442762.0 40627203.932676 AAVSO 
2442767.0 44695400.354119 AAVSO 
2442772.0 38618334.279037 AAVSO 
2442777.0 36231563.730458 AAVSO 
2442782.0 33113185.206577 AAVSO 
2442787.0 27290466.933035 AAVSO 
2442792.0 22429842.518272 AAVSO 
2442797.0 26002555.221440 AAVSO 
2442802.0 33982847.459087 AAVSO 
2442807.0 43319106.178042 AAVSO 
2442812.0 45120105.220852 AAVSO 
2442817.0 42575896.276116 AAVSO 
2442822.0 39181461.942785 AAVSO 
2442827.0 32582468.838797 AAVSO 
2442832.0 25868688.579666 AAVSO 
2442837.0 18999606.909182 AAVSO 
2442842.0 18658346.911706 AAVSO 
2442847.0 34790734.597825 AAVSO 
2442852.0 39603201.112543 AAVSO 
2442857.0 44688750.454918 AAVSO 
2442862.0 40265917.531151 AAVSO 
2442867.0 35051516.457719 AAVSO 
2442872.0 31244153.733389 AAVSO 
2442877.0 24316466.549038 AAVSO 
2442882.0 18916796.439527 AAVSO 
2442887.0 25180004.045649 AAVSO 
2442892.0 31177951.392404 AAVSO 
2442897.0 45077269.499033 AAVSO 
2442902.0 47863009.232264 AAVSO 
2442907.0 40488060.690261 AAVSO 
2442922.0 43651583.224017 AAVSO 
2442942.0 39810717.055350 AAVSO 
2442957.0 47863009.232264 AAVSO 
2443017.0 33113112.148259 AAVSO 
2443022.0 36307805.477010 AAVSO 
2443027.0 43651583.224017 AAVSO 
2443032.0 30199517.204020 AAVSO 
2443042.0 45757296.228140 AAVSO 
2443047.0 30199517.204020 AAVSO 
2443052.0 28549336.298029 AAVSO 
2443057.0 31656314.676140 AAVSO 
2443062.0 27542287.033382 AAVSO 
2443067.0 17037764.347052 AAVSO 
2443072.0 30407269.734795 AAVSO 
2443077.0 35384518.671936 AAVSO 
2443082.0 44480776.316035 AAVSO 
2443087.0 38276432.515141 AAVSO 
2443092.0 40062476.699851 AAVSO 
2443097.0 41975178.556183 AAVSO 
2443102.0 34154054.159997 AAVSO 
2443107.0 25563006.948448 AAVSO 
2443112.0 22041051.352114 AAVSO 
2443117.0 30542062.332042 AAVSO 
2443122.0 37249651.704661 AAVSO 
2443127.0 47126904.033874 AAVSO 
2443132.0 45967606.375264 AAVSO 
2443137.0 46236687.466245 AAVSO 
2443142.0 35089298.017328 AAVSO 
2443147.0 22118673.330881 AAVSO 
2443152.0 12189067.113937 AAVSO 
2443157.0 12856683.065756 AAVSO 
2443162.0 19028009.757393 AAVSO 
2443167.0 34761937.718864 AAVSO 
2443172.0 44071727.890696 AAVSO 
2443177.0 42250042.206342 AAVSO 
2443182.0 41113214.888838 AAVSO 
2443187.0 35750213.985769 AAVSO 
2443192.0 29328080.078045 AAVSO 
2443197.0 24648872.625433 AAVSO 
2443202.0 27206092.587794 AAVSO 
2443207.0 38903494.064265 AAVSO 
2443212.0 39014258.724522 AAVSO 
2443217.0 38084778.985891 AAVSO 
2443222.0 40759785.426132 AAVSO 
2443227.0 34570338.211621 AAVSO 
2443232.0 26566461.121127 AAVSO 
2443237.0 20700118.443975 AAVSO 
2443242.0 16031634.406643 AAVSO 
2443247.0 11287946.934103 AAVSO 
2443252.0 15837393.195950 AAVSO 
2443257.0 32745283.554886 AAVSO 
2443262.0 50270943.596711 AAVSO 
2443267.0 42683251.221305 AAVSO 
2443272.0 44277112.657379 AAVSO 
2443277.0 35423569.185680 AAVSO 
2443302.0 30199517.204020 AAVSO 
2443367.0 43651583.224017 AAVSO 
2443377.0 39810717.055350 AAVSO 
2443382.0 30199517.204020 AAVSO 
2443392.0 27542287.033382 AAVSO 
2443397.0 28329137.632530 AAVSO 
2443407.0 30713334.896053 AAVSO 
2443412.0 20892961.308540 AAVSO 
2443417.0 22954333.232877 AAVSO 
2443422.0 14368827.520002 AAVSO 
2443427.0 11441773.375099 AAVSO 
2443432.0 17673221.812038 AAVSO 
2443437.0 18907095.634713 AAVSO 
2443442.0 13219869.813066 AAVSO 
2443447.0 18045621.956621 AAVSO 
2443452.0 16754502.443546 AAVSO 
2443457.0 13410585.791455 AAVSO 
2443462.0 12073674.673498 AAVSO 
2443467.0 11591283.692782 AAVSO 
2443472.0 10000000.000000 AAVSO 
2443477.0  9899940.860577 AAVSO 
2443482.0 12174665.976449 AAVSO 
2443487.0 13359477.027006 AAVSO 
2443492.0 15109188.548673 AAVSO 
2443497.0 14259404.431673 AAVSO 
2443502.0 12186687.374062 AAVSO 
2443507.0 10933809.469685 AAVSO 
2443512.0 10452587.052968 AAVSO 
2443517.0  8950769.122580 AAVSO 
2443522.0  7812695.533447 AAVSO 
2443527.0  9748562.024644 AAVSO 
2443532.0  7862200.996036 AAVSO 
2443537.0 12257699.836105 AAVSO 
2443542.0 11667255.525962 AAVSO 
2443547.0 12520154.793784 AAVSO 
2443552.0  9522324.369745 AAVSO 
2443557.0  9561362.144051 AAVSO 
2443562.0  9485412.185090 AAVSO 
2443567.0  9272376.522064 AAVSO 
2443572.0  9748574.379348 AAVSO 
2443577.0 11579664.604174 AAVSO 
2443582.0 12516025.056586 AAVSO 
2443587.0 12099298.136725 AAVSO 
2443592.0 10862233.583050 AAVSO 
2443597.0 11495416.715007 AAVSO 
2443602.0 11161858.086637 AAVSO 
2443607.0 10339413.067252 AAVSO 
2443612.0  9830488.406431 AAVSO 
2443617.0  8799120.120546 AAVSO 
2443622.0 10636870.126096 AAVSO 
2443627.0 11513096.020817 AAVSO 
2443632.0 14366631.957327 AAVSO 
2443637.0 11151337.889562 AAVSO 
2443642.0 13182567.385564 AAVSO 
2443652.0 13182567.385564 AAVSO 
2443752.0 12022644.346174 AAVSO 
2443757.0 10000000.000000 AAVSO 
2443762.0 13459689.820416 AAVSO 
2443767.0 13372884.685251 AAVSO 
2443772.0 13004731.404445 AAVSO 
2443777.0 12020293.911083 AAVSO 
2443782.0 12211514.270097 AAVSO 
2443787.0  9760806.557486 AAVSO 
2443792.0  9160977.304037 AAVSO 
2443797.0 11493713.153803 AAVSO 
2443802.0  7815887.122392 AAVSO 
2443807.0 14417373.446276 AAVSO 
2443812.0 15945585.065067 AAVSO 
2443817.0 15916202.997477 AAVSO 
2443822.0 16120850.898822 AAVSO 
2443827.0 13841785.878163 AAVSO 
2443832.0 12284292.547404 AAVSO 
2443837.0 10779688.608825 AAVSO 
2443842.0  9796044.110857 AAVSO 
2443847.0 10047044.167880 AAVSO 
2443852.0 10336390.905008 AAVSO 
2443857.0 11806393.222964 AAVSO 
2443862.0 12789102.741081 AAVSO 
2443867.0 13136964.202538 AAVSO 
2443872.0 13409016.581531 AAVSO 
2443877.0 12538134.433406 AAVSO 
2443882.0 11226362.464431 AAVSO 
2443887.0  9991450.358944 AAVSO 
2443892.0 10640002.502740 AAVSO 
2443897.0  9522760.497667 AAVSO 
2443902.0 14239110.829348 AAVSO 
2443907.0 11697119.712072 AAVSO 
2443912.0 12795926.372434 AAVSO 
2443917.0 13292738.339114 AAVSO 
2443922.0 11727940.423256 AAVSO 
2443927.0 10791387.208513 AAVSO 
2443932.0  9814542.309432 AAVSO 
2443937.0  8843733.435651 AAVSO 
2443942.0  8426461.277454 AAVSO 
2443947.0 10364989.464629 AAVSO 
2443952.0 13084522.311351 AAVSO 
2443957.0 14221529.516216 AAVSO 
2443962.0 13812052.414573 AAVSO 
2443967.0 11795328.966564 AAVSO 
2443972.0 11870512.215747 AAVSO 
2443977.0 11542781.402777 AAVSO 
2443982.0 11631295.063470 AAVSO 
2443987.0 12297422.541483 AAVSO 
2443992.0 12870452.399592 AAVSO 
2443997.0 10000000.000000 AAVSO 
2444017.0 10964781.961432 AAVSO 
2444107.0 20892961.308540 AAVSO 
2444112.0 17378008.287494 AAVSO 
2444117.0  9560054.196780 AAVSO 
2444127.0 14454397.707459 AAVSO 
2444132.0 14252622.896454 AAVSO 
2444137.0 16045057.104693 AAVSO 
2444142.0 13540738.753745 AAVSO 
2444147.0 13818482.546512 AAVSO 
2444152.0 14919205.860217 AAVSO 
2444157.0 13991410.214630 AAVSO 
2444162.0 11305589.773706 AAVSO 
2444167.0 10783977.512880 AAVSO 
2444172.0 11482565.180907 AAVSO 
2444177.0 13447568.715036 AAVSO 
2444187.0 15651658.964724 AAVSO 
2444192.0 15124672.714767 AAVSO 
2444197.0 14447085.899415 AAVSO 
2444202.0 13275981.785134 AAVSO 
2444207.0 12189811.952778 AAVSO 
2444212.0 10242396.719064 AAVSO 
2444217.0 11887036.615340 AAVSO 
2444222.0 13131307.172442 AAVSO 
2444227.0 13455144.865033 AAVSO 
2444232.0 14685012.065807 AAVSO 
2444237.0 15516846.645054 AAVSO 
2444242.0 15111705.796858 AAVSO 
2444247.0 11618707.878121 AAVSO 
2444252.0  9882953.888363 AAVSO 
2444257.0  8914005.530186 AAVSO 
2444262.0  9444355.876485 AAVSO 
2444267.0 11478273.421712 AAVSO 
2444272.0 13803097.855099 AAVSO 
2444277.0 16596687.842911 AAVSO 
2444282.0 15155910.501473 AAVSO 
2444287.0 14517748.193705 AAVSO 
2444292.0 13547369.236319 AAVSO 
2444297.0 13243841.148734 AAVSO 
2444302.0 12141418.727969 AAVSO 
2444307.0 12398035.860074 AAVSO 
2444312.0 13117017.344961 AAVSO 
2444317.0 13600188.948263 AAVSO 
2444322.0 13729619.738845 AAVSO 
2444327.0 13530827.845615 AAVSO 
2444332.0 13463564.740255 AAVSO 
2444337.0 12569592.852640 AAVSO 
2444342.0 11764778.832669 AAVSO 
2444347.0 12036259.978726 AAVSO 
2444352.0 11675747.440640 AAVSO 
2444357.0 19086820.498418 AAVSO 
2444362.0 14312369.619616 AAVSO 
2444367.0 27542287.033382 AAVSO 
2444487.0 20753457.658789 AAVSO 
2444492.0 25327017.231795 AAVSO 
2444497.0 33178729.523353 AAVSO 
2444502.0 35198569.536563 AAVSO 
2444507.0 57309299.453098 AAVSO 
2444512.0 47923732.870903 AAVSO 
2444517.0 41120791.637009 AAVSO 
2444522.0 38072209.446816 AAVSO 
2444527.0 30813710.819534 AAVSO 
2444532.0 28158361.835946 AAVSO 
2444537.0 28251570.409181 AAVSO 
2444542.0 42240619.760281 AAVSO 
2444547.0 51225440.994237 AAVSO 
2444552.0 52240570.939148 AAVSO 
2444557.0 46436502.458544 AAVSO 
2444562.0 47638837.555798 AAVSO 
2444567.0 28684874.647310 AAVSO 
2444572.0 21706462.900960 AAVSO 
2444577.0 14108174.179332 AAVSO 
2444582.0 26865878.789844 AAVSO 
2444587.0 33154766.221551 AAVSO 
2444592.0 45839885.629942 AAVSO 
2444597.0 46352919.423362 AAVSO 
2444602.0 45950708.127713 AAVSO 
2444607.0 44739818.689214 AAVSO 
2444612.0 39815589.293689 AAVSO 
2444617.0 36744002.351832 AAVSO 
2444622.0 32951895.803396 AAVSO 
2444627.0 29994651.235339 AAVSO 
2444632.0 34784513.996130 AAVSO 
2444637.0 38703405.822282 AAVSO 
2444642.0 43722840.054947 AAVSO 
2444647.0 45718975.396793 AAVSO 
2444652.0 39080861.446191 AAVSO 
2444657.0 32185694.449653 AAVSO 
2444662.0 23768708.563250 AAVSO 
2444667.0 18863107.871553 AAVSO 
2444672.0 15357970.462536 AAVSO 
2444677.0 26593673.960596 AAVSO 
2444682.0 46023017.581609 AAVSO 
2444687.0 46085899.152313 AAVSO 
2444692.0 45991382.338517 AAVSO 
2444697.0 42019825.003189 AAVSO 
2444702.0 42562435.085062 AAVSO 
2444707.0 26890753.765924 AAVSO 
2444712.0 19377106.761486 AAVSO 
2444717.0 25820545.991448 AAVSO 
2444722.0 36557773.385491 AAVSO 
2444727.0 44487543.716401 AAVSO 
2444732.0 43824281.950725 AAVSO 
2444737.0 54496907.073622 AAVSO 
2444742.0 46202216.117178 AAVSO 
2444847.0 30199517.204020 AAVSO 
2444852.0 33113112.148259 AAVSO 
2444857.0 31871488.863082 AAVSO 
2444862.0 49698868.089193 AAVSO 
2444867.0 54317412.499596 AAVSO 
2444872.0 49600799.926938 AAVSO 
2444877.0 46798825.594734 AAVSO 
2444882.0 38837114.830663 AAVSO 
2444887.0 33206775.189139 AAVSO 
2444892.0 20313620.263720 AAVSO 
2444897.0 12831578.497235 AAVSO 
2444902.0 11487448.756233 AAVSO 
2444907.0 21398471.530417 AAVSO 
2444912.0 35319745.968736 AAVSO 
2444917.0 20892961.308540 AAVSO 
2444922.0 45849101.274991 AAVSO 
2444927.0 49073092.530410 AAVSO 
2444932.0 41570166.669055 AAVSO 
2444937.0 40955409.159104 AAVSO 
2444942.0 35745814.475327 AAVSO 
2444947.0 28507195.942702 AAVSO 
2444952.0 35016885.025307 AAVSO 
2444957.0 41697179.792619 AAVSO 
2444962.0 45969158.281126 AAVSO 
2444967.0 42122911.335464 AAVSO 
2444972.0 36752515.104678 AAVSO 
2444977.0 33276534.999680 AAVSO 
2444982.0 22710362.617994 AAVSO 
2444987.0 14685323.147053 AAVSO 
2444992.0 11473453.054464 AAVSO 
2444997.0 13351106.814660 AAVSO 
2445002.0 25827416.525594 AAVSO 
2445007.0 46057289.510429 AAVSO 
2445012.0 45660749.109623 AAVSO 
2445017.0 46224453.373558 AAVSO 
2445022.0 43783108.212357 AAVSO 
2445027.0 41591889.005801 AAVSO 
2445032.0 35322689.450677 AAVSO 
2445037.0 31858659.832986 AAVSO 
2445042.0 32803830.703484 AAVSO 
2445047.0 37652794.320666 AAVSO 
2445052.0 38808936.145928 AAVSO 
2445057.0 40225597.994828 AAVSO 
2445062.0 41024802.112173 AAVSO 
2445067.0 37331077.526614 AAVSO 
2445072.0 32936272.336607 AAVSO 
2445077.0 28277056.139707 AAVSO 
2445082.0 23337561.880207 AAVSO 
2445087.0 21454570.675810 AAVSO 
2445092.0 31676447.202574 AAVSO 
2445097.0 39813440.626543 AAVSO 
2445102.0 47183248.344401 AAVSO 
2445112.0 55012369.879347 AAVSO 
2445117.0 27289777.828080 AAVSO 
2445142.0 36307805.477010 AAVSO 
2445202.0 42759768.008419 AAVSO 
2445207.0 39810717.055350 AAVSO 
2445222.0 21691753.683449 AAVSO 
2445227.0 21801849.710089 AAVSO 
2445232.0 31655458.828045 AAVSO 
2445237.0 46707098.362988 AAVSO 
2445242.0 47367077.516546 AAVSO 
2445247.0 42849894.205547 AAVSO 
2445252.0 40059447.776719 AAVSO 
2445257.0 40793615.529100 AAVSO 
2445262.0 27533675.331461 AAVSO 
2445267.0 21285262.326417 AAVSO 
2445272.0 18057715.534832 AAVSO 
2445277.0 17020851.633075 AAVSO 
2445282.0 35852566.363764 AAVSO 
2445287.0 41362808.864019 AAVSO 
2445292.0 43580335.309835 AAVSO 
2445297.0 40483704.065348 AAVSO 
2445302.0 33716521.425735 AAVSO 
2445307.0 32319797.554613 AAVSO 
2445312.0 31707170.358252 AAVSO 
2445317.0 35822495.145225 AAVSO 
2445322.0 40637248.772713 AAVSO 
2445327.0 42436461.496770 AAVSO 
2445332.0 44355106.196958 AAVSO 
2445337.0 41137865.447095 AAVSO 
2445342.0 37004016.645724 AAVSO 
2445347.0 32632361.734099 AAVSO 
2445352.0 27776980.530606 AAVSO 
2445357.0 25478698.488214 AAVSO 
2445362.0 17237071.453314 AAVSO 
2445367.0 21801528.997010 AAVSO 
2445372.0 36916250.441564 AAVSO 
2445377.0 43090270.769877 AAVSO 
2445382.0 46607642.211558 AAVSO 
2445387.0 50066360.576555 AAVSO 
2445392.0 43979954.793912 AAVSO 
2445397.0 36750562.429176 AAVSO 
2445402.0 31626911.136858 AAVSO 
2445407.0 23095060.768828 AAVSO 
2445412.0 22604401.215761 AAVSO 
2445417.0 32917036.928511 AAVSO 
2445422.0 40882503.731268 AAVSO 
2445427.0 42438125.216131 AAVSO 
2445432.0 43557460.711995 AAVSO 
2445437.0 37409023.724733 AAVSO 
2445442.0 31123525.755881 AAVSO 
2445447.0 20399600.727469 AAVSO 
2445452.0 13150070.156554 AAVSO 
2445457.0 15714070.574476 AAVSO 
2445462.0 23562306.779549 AAVSO 
2445467.0 37186900.406458 AAVSO 
2445472.0 39810717.055350 AAVSO 
2445477.0 39810717.055350 AAVSO 
2445482.0 53456435.939697 AAVSO 
2445487.0 44058298.629664 AAVSO 
2445492.0 47863009.232264 AAVSO 
2445497.0 47863009.232264 AAVSO 
2445507.0 47863009.232264 AAVSO 
2445517.0 39810717.055350 AAVSO 
2445522.0 39810717.055350 AAVSO 
2445577.0 43836863.143807 AAVSO 
2445582.0 47863009.232264 AAVSO 
2445587.0 33113112.148259 AAVSO 
2445592.0 28214664.582432 AAVSO 
2445597.0 34043397.059903 AAVSO 
2445602.0 43760114.447889 AAVSO 
2445607.0 48400002.298022 AAVSO 
2445612.0 43473555.430300 AAVSO 
2445617.0 40774012.361503 AAVSO 
2445622.0 31979619.165871 AAVSO 
2445627.0 24772966.566555 AAVSO 
2445632.0 13348118.891795 AAVSO 
2445637.0  9435295.729333 AAVSO 
2445642.0 15164683.648372 AAVSO 
2445647.0 26456331.010971 AAVSO 
2445652.0 36182623.692320 AAVSO 
2445657.0 40713419.278992 AAVSO 
2445662.0 46677268.492194 AAVSO 
2445667.0 39174356.973676 AAVSO 
2445672.0 37707988.663120 AAVSO 
2445677.0 33296934.943749 AAVSO 
2445682.0 28752910.094863 AAVSO 
2445687.0 29817847.215155 AAVSO 
2445692.0 34641266.063599 AAVSO 
2445697.0 36226526.431816 AAVSO 
2445702.0 38483400.777894 AAVSO 
2445707.0 37751181.680179 AAVSO 
2445712.0 36473131.445154 AAVSO 
2445717.0 30256303.773093 AAVSO 
2445722.0 23088223.052717 AAVSO 
2445727.0 15414833.596774 AAVSO 
2445732.0 13387137.351558 AAVSO 
2445737.0 15935082.743229 AAVSO 
2445742.0 27364273.639857 AAVSO 
2445747.0 33409964.862777 AAVSO 
2445752.0 35136318.975339 AAVSO 
2445757.0 34034076.752970 AAVSO 
2445762.0 28093608.797138 AAVSO 
2445767.0 28405264.598018 AAVSO 
2445772.0 24910239.345825 AAVSO 
2445777.0 27140647.888935 AAVSO 
2445782.0 27687549.943865 AAVSO 
2445787.0 30077893.383484 AAVSO 
2445792.0 26673805.999222 AAVSO 
2445797.0 30545387.000102 AAVSO 
2445802.0 25720375.941348 AAVSO 
2445807.0 23956418.662612 AAVSO 
2445812.0 19503857.005014 AAVSO 
2445817.0 14640642.356000 AAVSO 
2445822.0 18928835.951746 AAVSO 
2445827.0 12187056.634338 AAVSO 
2445832.0 18352442.568084 AAVSO 
2445837.0 21672148.059244 AAVSO 
2445842.0 27181454.249827 AAVSO 
2445847.0 24198262.895060 AAVSO 
2445852.0 19810556.693030 AAVSO 
2445857.0 14725623.031242 AAVSO 
2445872.0 10964781.961432 AAVSO 
2445877.0 12022644.346174 AAVSO 
2445887.0 27542287.033382 AAVSO 
2445942.0 11441773.375099 AAVSO 
2445947.0 12073674.673498 AAVSO 
2445952.0 12022644.346174 AAVSO 
2445957.0  9641209.836229 AAVSO 
2445962.0  8686846.144528 AAVSO 
2445967.0  7404619.376671 AAVSO 
2445972.0  8879557.449991 AAVSO 
2445977.0 10530120.191605 AAVSO 
2445982.0 10056981.690998 AAVSO 
2445987.0  8417765.747123 AAVSO 
2445992.0  8094317.337171 AAVSO 
2445997.0  8778156.104617 AAVSO 
2446002.0  7250603.694982 AAVSO 
2446007.0  6764573.556349 AAVSO 
2446012.0  7832640.156674 AAVSO 
2446017.0 10393821.067229 AAVSO 
2446022.0 10374163.255814 AAVSO 
2446027.0 11130147.204906 AAVSO 
2446032.0 12245176.273642 AAVSO 
2446037.0 19367377.880882 AAVSO 
2446042.0 14048079.532628 AAVSO 
2446047.0 10337669.202670 AAVSO 
2446052.0 10121513.057667 AAVSO 
2446057.0 13296031.827762 AAVSO 
2446062.0 13067028.713763 AAVSO 
2446067.0 13368996.769517 AAVSO 
2446072.0 11805505.282139 AAVSO 
2446077.0 13960479.664434 AAVSO 
2446082.0 14354485.599756 AAVSO 
2446087.0  9697144.963477 AAVSO 
2446092.0  9620473.997108 AAVSO 
2446097.0  9327825.976294 AAVSO 
2446102.0  9038219.534652 AAVSO 
2446107.0  9125056.164741 AAVSO 
2446112.0  9868741.369115 AAVSO 
2446117.0 10305246.885009 AAVSO 
2446122.0 10597125.329275 AAVSO 
2446127.0  9779882.637442 AAVSO 
2446132.0  9096279.448202 AAVSO 
2446137.0  8871910.326903 AAVSO 
2446142.0  8345922.315844 AAVSO 
2446147.0 10296756.695301 AAVSO 
2446152.0  9074130.523871 AAVSO 
2446157.0 10684649.752903 AAVSO 
2446162.0 10113839.734106 AAVSO 
2446167.0  9919771.884894 AAVSO 
2446172.0 10103200.656027 AAVSO 
2446177.0  9012214.579933 AAVSO 
2446182.0  8154244.967466 AAVSO 
2446187.0  6612365.649862 AAVSO 
2446192.0  6960612.607375 AAVSO 
2446197.0  8734977.049635 AAVSO 
2446202.0  9712136.066186 AAVSO 
2446207.0 10767558.593041 AAVSO 
2446212.0 10964781.961432 AAVSO 
2446222.0 10000000.000000 AAVSO 
2446232.0  7585775.750292 AAVSO 
2446282.0  6309573.444802 AAVSO 
2446287.0  9120108.393559 AAVSO 
2446302.0 14454397.707459 AAVSO 
2446307.0 12676301.269493 AAVSO 
2446312.0 12959404.461362 AAVSO 
2446317.0  9098615.949948 AAVSO 
2446322.0  8685276.331234 AAVSO 
2446327.0  8372297.302903 AAVSO 
2446332.0 10285688.184933 AAVSO 
2446337.0 12159014.017878 AAVSO 
2446342.0 11050399.059082 AAVSO 
2446347.0 11858741.258018 AAVSO 
2446352.0 11495160.568074 AAVSO 
2446357.0 10066450.932789 AAVSO 
2446362.0  8898685.187045 AAVSO 
2446367.0  6551969.317127 AAVSO 
2446372.0  7973886.470305 AAVSO 
2446377.0  9502815.765182 AAVSO 
2446382.0 10951456.589472 AAVSO 
2446387.0 11800973.433847 AAVSO 
2446392.0 11237411.093972 AAVSO 
2446397.0 10747175.751565 AAVSO 
2446402.0 10054419.243958 AAVSO 
2446407.0  9162138.914776 AAVSO 
2446412.0  8559105.035636 AAVSO 
2446417.0 10297390.593870 AAVSO 
2446422.0 10194349.096719 AAVSO 
2446427.0 11400591.104793 AAVSO 
2446432.0 11933656.509254 AAVSO 
2446437.0 12328237.926970 AAVSO 
2446442.0 11773629.957554 AAVSO 
2446447.0 11096023.228193 AAVSO 
2446452.0 10715245.544854 AAVSO 
2446457.0 10077532.346398 AAVSO 
2446462.0  9381236.926977 AAVSO 
2446467.0  9103512.118838 AAVSO 
2446472.0 11395074.992831 AAVSO 
2446477.0 12976811.913468 AAVSO 
2446482.0 12818046.345460 AAVSO 
2446487.0 12398224.177813 AAVSO 
2446492.0 11628076.561183 AAVSO 
2446497.0 11244344.605815 AAVSO 
2446502.0 10484888.117633 AAVSO 
2446507.0 10175664.130234 AAVSO 
2446512.0 10527802.009616 AAVSO 
2446517.0 12502870.351267 AAVSO 
2446522.0 13337965.542262 AAVSO 
2446527.0 14998966.554975 AAVSO 
2446532.0 15294119.273268 AAVSO 
2446537.0 13463142.638465 AAVSO 
2446542.0 11995943.515224 AAVSO 
2446547.0 10550444.728894 AAVSO 
2446552.0  9304386.042910 AAVSO 
2446557.0  9816241.092266 AAVSO 
2446562.0 11694533.894459 AAVSO 
2446567.0 16452645.603901 AAVSO 
2446572.0 21953509.449049 AAVSO 
2446577.0 23168523.580231 AAVSO 
2446582.0 18548684.112953 AAVSO 
2446587.0 15848931.924611 AAVSO 
2446592.0 13182567.385564 AAVSO 
2446602.0 10000000.000000 AAVSO 
2446642.0 13182567.385564 AAVSO 
2446657.0 14454397.707459 AAVSO 
2446667.0 26554096.865849 AAVSO 
2446672.0 25926671.887858 AAVSO 
2446682.0 23461223.474532 AAVSO 
2446687.0 23781308.289867 AAVSO 
2446692.0 20426876.391259 AAVSO 
2446697.0 19453439.957205 AAVSO 
2446702.0 22790128.767400 AAVSO 
2446707.0 21911793.377092 AAVSO 
2446712.0 20979886.321603 AAVSO 
2446717.0 23453555.545131 AAVSO 
2446722.0 18520781.799184 AAVSO 
2446727.0 17854406.314858 AAVSO 
2446732.0 14316993.867267 AAVSO 
2446737.0 12063297.731946 AAVSO 
2446742.0 11927297.147294 AAVSO 
2446747.0 16036008.916384 AAVSO 
2446752.0 27824344.251301 AAVSO 
2446757.0 30898117.378337 AAVSO 
2446762.0 32573992.590965 AAVSO 
2446767.0 31092366.350917 AAVSO 
2446772.0 26599405.209374 AAVSO 
2446777.0 24400783.830230 AAVSO 
2446782.0 16597685.555351 AAVSO 
2446787.0 13795562.046186 AAVSO 
2446792.0 15810866.099169 AAVSO 
2446797.0 26345920.502639 AAVSO 
2446802.0 30418285.826136 AAVSO 
2446807.0 33802700.855782 AAVSO 
2446812.0 34155511.554275 AAVSO 
2446817.0 30689870.060899 AAVSO 
2446822.0 28133599.915471 AAVSO 
2446827.0 25187390.216317 AAVSO 
2446832.0 23812162.124441 AAVSO 
2446837.0 27281411.884199 AAVSO 
2446842.0 34237291.193551 AAVSO 
2446847.0 36819061.348129 AAVSO 
2446852.0 36330955.010154 AAVSO 
2446857.0 32584239.055719 AAVSO 
2446862.0 30895943.623278 AAVSO 
2446867.0 29761975.056198 AAVSO 
2446872.0 24710681.481389 AAVSO 
2446877.0 22334784.338569 AAVSO 
2446882.0 24841960.701977 AAVSO 
2446887.0 30267946.141720 AAVSO 
2446892.0 36923825.687414 AAVSO 
2446897.0 41617892.407933 AAVSO 
2446902.0 46951101.318513 AAVSO 
2446907.0 41232147.971750 AAVSO 
2446912.0 39089715.743131 AAVSO 
2446917.0 30352193.768052 AAVSO 
2446922.0 26739528.682791 AAVSO 
2446927.0 17331217.998758 AAVSO 
2446932.0 35005117.129685 AAVSO 
2446937.0 46270715.195724 AAVSO 
2446942.0 46391320.236743 AAVSO 
2446947.0 40381206.678913 AAVSO 
2446957.0 33113112.148259 AAVSO 
2446962.0 30199517.204020 AAVSO 
2446972.0 39810717.055350 AAVSO 
2447002.0 33113112.148259 AAVSO 
2447012.0 22908676.527678 AAVSO 
2447017.0 20892961.308540 AAVSO 
2447022.0 30199517.204020 AAVSO 
2447032.0 42854852.039744 AAVSO 
2447037.0 47863009.232264 AAVSO 
2447042.0 48155736.849519 AAVSO 
2447047.0 39031263.218142 AAVSO 
2447052.0 33983218.929735 AAVSO 
2447057.0 25246967.736856 AAVSO 
2447062.0 15282696.471352 AAVSO 
2447067.0 31092309.389768 AAVSO 
2447072.0 42243281.621899 AAVSO 
2447077.0 55856244.497470 AAVSO 
2447082.0 44297703.929492 AAVSO 
2447087.0 42422431.972866 AAVSO 
2447092.0 33947016.866226 AAVSO 
2447097.0 25657616.517954 AAVSO 
2447102.0 16855183.422698 AAVSO 
2447107.0 22818012.121252 AAVSO 
2447112.0 34610829.835233 AAVSO 
2447117.0 38444445.819639 AAVSO 
2447122.0 42272519.745568 AAVSO 
2447127.0 43423635.072812 AAVSO 
2447132.0 40665636.195188 AAVSO 
2447137.0 36137205.611998 AAVSO 
2447142.0 36624828.603845 AAVSO 
2447147.0 32355715.957324 AAVSO 
2447152.0 30917520.126854 AAVSO 
2447157.0 43472339.538150 AAVSO 
2447162.0 43527291.585231 AAVSO 
2447167.0 43647110.164235 AAVSO 
2447172.0 39231725.602839 AAVSO 
2447177.0 34487012.260077 AAVSO 
2447182.0 31931820.890761 AAVSO 
2447187.0 21937379.949653 AAVSO 
2447192.0 15599502.179645 AAVSO 
2447197.0 12332401.076300 AAVSO 
2447202.0 16275921.967579 AAVSO 
2447207.0 29428984.774751 AAVSO 
2447212.0 37537325.207859 AAVSO 
2447217.0 44147586.525544 AAVSO 
2447222.0 42626694.590704 AAVSO 
2447227.0 43862375.147038 AAVSO 
2447232.0 38695320.493170 AAVSO 
2447237.0 33620432.614164 AAVSO 
2447242.0 29237330.898405 AAVSO 
2447247.0 33187472.442424 AAVSO 
2447252.0 41310912.299639 AAVSO 
2447257.0 44304369.916951 AAVSO 
2447262.0 40586593.994052 AAVSO 
2447267.0 40264775.002483 AAVSO 
2447272.0 33745469.478330 AAVSO 
2447277.0 28456906.539517 AAVSO 
2447282.0 16521159.001653 AAVSO 
2447287.0 13046696.749658 AAVSO 
2447292.0 18153717.239869 AAVSO 
2447297.0 22753619.857177 AAVSO 
2447302.0 43268555.899015 AAVSO 
2447307.0 48616605.593557 AAVSO 
2447312.0 30199517.204020 AAVSO 
2447317.0 32843065.051203 AAVSO 
2447322.0 33676502.044366 AAVSO 
2447327.0 33676502.044366 AAVSO 
2447367.0 33113112.148259 AAVSO 
2447382.0 30199517.204020 AAVSO 
2447407.0 43853534.787336 AAVSO 
2447412.0 36259164.499772 AAVSO 
2447417.0 32011539.824332 AAVSO 
2447422.0 22546324.279591 AAVSO 
2447427.0 23060832.286692 AAVSO 
2447432.0 19024510.591690 AAVSO 
2447437.0 34242688.667535 AAVSO 
2447442.0 40653817.437733 AAVSO 
2447447.0 42480831.767934 AAVSO 
2447452.0 39945898.891481 AAVSO 
2447457.0 30032514.571681 AAVSO 
2447462.0 29420865.926814 AAVSO 
2447467.0 25958131.395010 AAVSO 
2447472.0 20510180.865207 AAVSO 
2447477.0 23168611.406549 AAVSO 
2447482.0 30912076.394460 AAVSO 
2447487.0 46618568.189288 AAVSO 
2447492.0 39422802.998603 AAVSO 
2447497.0 40737738.895286 AAVSO 
2447502.0 39450870.192660 AAVSO 
2447507.0 37616202.213132 AAVSO 
2447512.0 35530120.565987 AAVSO 
2447517.0 31800272.626079 AAVSO 
2447522.0 25262087.763527 AAVSO 
2447527.0 28874111.026857 AAVSO 
2447532.0 40901351.681399 AAVSO 
2447537.0 42661726.115349 AAVSO 
2447542.0 47440614.679737 AAVSO 
2447547.0 44560322.103926 AAVSO 
2447552.0 43828072.732168 AAVSO 
2447557.0 35075128.078143 AAVSO 
2447562.0 24940504.448980 AAVSO 
2447567.0 18770004.009498 AAVSO 
2447572.0 15325837.626642 AAVSO 
2447577.0 25843070.441805 AAVSO 
2447582.0 34516615.564969 AAVSO 
2447587.0 39024690.176514 AAVSO 
2447592.0 41595861.660947 AAVSO 
2447597.0 37613775.998222 AAVSO 
2447602.0 37125287.634055 AAVSO 
2447607.0 34448310.244356 AAVSO 
2447612.0 32426065.948437 AAVSO 
2447617.0 36075498.250404 AAVSO 
2447622.0 37684170.781549 AAVSO 
2447627.0 40495299.594820 AAVSO 
2447632.0 40846567.218123 AAVSO 
2447637.0 46002964.908904 AAVSO 
2447642.0 37903161.101895 AAVSO 
2447647.0 37617696.624896 AAVSO 
2447652.0 38303451.546371 AAVSO 
2447657.0 19516484.605973 AAVSO 
2447662.0 14919242.446510 AAVSO 
2447667.0 13662352.683781 AAVSO 
2447672.0 13182567.385564 AAVSO 
2447677.0 37138549.443190 AAVSO 
2447682.0 45178911.839959 AAVSO 
2447737.0 33113112.148259 AAVSO 
2447767.0 31256170.443300 AAVSO 
2447772.0 44756243.508932 AAVSO 
2447777.0 49565477.532079 AAVSO 
2447782.0 47863009.232264 AAVSO 
2447787.0 52629249.663652 AAVSO 
2447792.0 38005262.547029 AAVSO 
2447797.0 34857787.971160 AAVSO 
2447802.0 30462794.987449 AAVSO 
2447807.0 32045171.554365 AAVSO 
2447812.0 35909456.448949 AAVSO 
2447817.0 45506831.221582 AAVSO 
2447822.0 46798049.268231 AAVSO 
2447827.0 41069689.701910 AAVSO 
2447832.0 38062381.349867 AAVSO 
2447837.0 34089418.944696 AAVSO 
2447842.0 29446421.263321 AAVSO 
2447847.0 14464439.143652 AAVSO 
2447852.0 12267050.835592 AAVSO 
2447857.0 17610030.695965 AAVSO 
2447862.0 32032162.008533 AAVSO 
2447867.0 41628850.883659 AAVSO 
2447872.0 47881808.743273 AAVSO 
2447877.0 48523194.346538 AAVSO 
2447882.0 44267376.156755 AAVSO 
2447887.0 42097803.175665 AAVSO 
2447892.0 35063749.574518 AAVSO 
2447897.0 33947532.148098 AAVSO 
2447902.0 41031054.445054 AAVSO 
2447907.0 41726497.367723 AAVSO 
2447912.0 43465721.878149 AAVSO 
2447917.0 37289331.918767 AAVSO 
2447922.0 35902529.756265 AAVSO 
2447927.0 35084339.765058 AAVSO 
2447932.0 25934810.252966 AAVSO 
2447937.0 17947221.414936 AAVSO 
2447942.0 13261056.405078 AAVSO 
2447947.0 12969569.961871 AAVSO 
2447952.0 25528781.111749 AAVSO 
2447957.0 41627820.482511 AAVSO 
2447962.0 46482509.525475 AAVSO 
2447967.0 46110183.890419 AAVSO 
2447972.0 43004853.967858 AAVSO 
2447977.0 35558229.441106 AAVSO 
2447982.0 29491590.664865 AAVSO 
2447987.0 24088963.292584 AAVSO 
2447992.0 26013123.995458 AAVSO 
2447997.0 34891761.436035 AAVSO 
2448002.0 42710651.514632 AAVSO 
2448007.0 45793870.010418 AAVSO 
2448012.0 42603564.419144 AAVSO 
2448017.0 38166956.739499 AAVSO 
2448022.0 25616194.248968 AAVSO 
2448027.0 21370080.745352 AAVSO 
2448032.0 14285551.370555 AAVSO 
2448037.0 19788122.883732 AAVSO 
2448042.0 31412066.367806 AAVSO 
2448047.0 33114521.330450 AAVSO 
2448052.0 39945898.891481 AAVSO 
2448057.0 37887272.494462 AAVSO 
2448062.0 43775103.170543 AAVSO 
2448067.0 45757296.228140 AAVSO 
2448142.0 33113112.148259 AAVSO 
2448147.0 41823790.099578 AAVSO 
2448152.0 38022448.399791 AAVSO 
2448157.0 32917753.706835 AAVSO 
2448162.0 28378768.325113 AAVSO 
2448167.0 24540423.761268 AAVSO 
2448172.0 26097727.866379 AAVSO 
2448177.0 30722605.046775 AAVSO 
2448182.0 34066038.582833 AAVSO 
2448187.0 31485981.164200 AAVSO 
2448192.0 37913075.706508 AAVSO 
2448197.0 32358040.836289 AAVSO 
2448202.0 29530183.166243 AAVSO 
2448207.0 26752221.529351 AAVSO 
2448212.0 22289716.504104 AAVSO 
2448217.0 16310069.605996 AAVSO 
2448222.0 17331066.925760 AAVSO 
2448227.0 28181176.638549 AAVSO 
2448232.0 32596372.910511 AAVSO 
2448237.0 34371952.409973 AAVSO 
2448242.0 36940227.777416 AAVSO 
2448247.0 30648357.895912 AAVSO 
2448252.0 24486524.136078 AAVSO 
2448257.0 22451072.056169 AAVSO 
2448262.0 16868634.170020 AAVSO 
2448267.0 17292259.316529 AAVSO 
2448272.0 22805429.436566 AAVSO 
2448277.0 35067164.457104 AAVSO 
2448282.0 34033433.441170 AAVSO 
2448287.0 34755086.518306 AAVSO 
2448292.0 31020688.988854 AAVSO 
2448297.0 25744315.350002 AAVSO 
2448302.0 20967819.082954 AAVSO 
2448307.0 15460950.000826 AAVSO 
2448312.0 12434810.420042 AAVSO 
2448317.0 15646832.480025 AAVSO 
2448322.0 20106577.354407 AAVSO 
2448327.0 23125399.555610 AAVSO 
2448332.0 25931614.876535 AAVSO 
2448337.0 28813942.351607 AAVSO 
2448342.0 27470130.829488 AAVSO 
2448347.0 23541232.556604 AAVSO 
2448352.0 21675731.836611 AAVSO 
2448357.0 19980978.789355 AAVSO 
2448362.0 17462356.995155 AAVSO 
2448367.0 18257870.507681 AAVSO 
2448372.0 24027360.603364 AAVSO 
2448377.0 22447166.526762 AAVSO 
2448382.0 25262747.976839 AAVSO 
2448387.0 20489019.634564 AAVSO 
2448392.0 20157619.656977 AAVSO 
2448397.0 13457947.932733 AAVSO 
2448402.0 12022644.346174 AAVSO 
2448407.0 10000000.000000 AAVSO 
2448412.0  9865123.186898 AAVSO 
2448417.0 15280287.836529 AAVSO 
2448422.0 22086735.747364 AAVSO 
2448427.0 25118864.315096 AAVSO 
2448437.0 27542287.033382 AAVSO 
2448507.0 10614463.332519 AAVSO 
2448512.0 10964781.961432 AAVSO 
2448517.0 13948201.924105 AAVSO 
2448522.0 43651583.224017 AAVSO 
2448527.0 12663594.262978 AAVSO 
2448532.0 12028968.715735 AAVSO 
2448537.0 13182567.385564 AAVSO 
2448542.0 12672937.755396 AAVSO 
2448547.0 12262067.777314 AAVSO 
2448552.0 12602605.865869 AAVSO 
2448557.0 12109517.543086 AAVSO 
2448562.0 14918941.130469 AAVSO 
2448567.0 12182735.553975 AAVSO 
2448572.0 14724074.413951 AAVSO 
2448577.0 11282711.640716 AAVSO 
2448582.0 11348429.564116 AAVSO 
2448587.0 13219937.599597 AAVSO 
2448592.0  9949401.619248 AAVSO 
2448597.0  9651378.998311 AAVSO 
2448602.0 12871951.919605 AAVSO 
2448607.0 14229007.867567 AAVSO 
2448612.0 15349603.631885 AAVSO 
2448617.0 14895352.334049 AAVSO 
2448622.0 14815224.328024 AAVSO 
2448627.0 12653699.859595 AAVSO 
2448632.0 12280078.394909 AAVSO 
2448637.0 14177721.902895 AAVSO 
2448642.0 12534223.126009 AAVSO 
2448647.0 13815382.104832 AAVSO 
2448652.0 14128521.134598 AAVSO 
2448657.0 15933360.594747 AAVSO 
2448662.0 14109484.797732 AAVSO 
2448667.0 15009202.621554 AAVSO 
2448672.0 12356350.864712 AAVSO 
2448677.0 10735177.231487 AAVSO 
2448682.0  9195588.216632 AAVSO 
2448687.0  8335710.452189 AAVSO 
2448692.0 11859988.139919 AAVSO 
2448697.0 13073094.753449 AAVSO 
2448702.0 14923013.114109 AAVSO 
2448707.0 15081241.610785 AAVSO 
2448712.0 16360803.352098 AAVSO 
2448717.0 13927210.337371 AAVSO 
2448722.0 13205857.943531 AAVSO 
2448727.0 12066971.093478 AAVSO 
2448732.0 14201763.774472 AAVSO 
2448737.0 15727986.484785 AAVSO 
2448742.0 18426985.624891 AAVSO 
2448747.0 16542061.687987 AAVSO 
2448752.0 18597488.390329 AAVSO 
2448757.0 13551894.123510 AAVSO 
2448762.0 16329086.467479 AAVSO 
2448767.0 13060927.701906 AAVSO 
2448772.0  9908319.448928 AAVSO 
2448777.0  9514213.921243 AAVSO 
2448792.0 16956981.801251 AAVSO 
2448867.0 10964781.961432 AAVSO 
2448872.0 11735070.577246 AAVSO 
2448877.0 16457802.827357 AAVSO 
2448882.0 18887389.456841 AAVSO 
2448887.0 21628795.249582 AAVSO 
2448892.0 20457694.940182 AAVSO 
2448897.0 19742674.044323 AAVSO 
2448902.0 20029684.877920 AAVSO 
2448907.0 20170927.062342 AAVSO 
2448912.0 17476817.474233 AAVSO 
2448917.0 16989067.312161 AAVSO 
2448922.0 18771772.701316 AAVSO 
2448927.0 23598261.173742 AAVSO 
2448932.0 22498119.836314 AAVSO 
2448937.0 22324610.113358 AAVSO 
2448942.0 26151091.094288 AAVSO 
2448947.0 22295505.343426 AAVSO 
2448952.0 18528682.356919 AAVSO 
2448957.0 14163614.385804 AAVSO 
2448962.0 16456905.401589 AAVSO 
2448967.0 20637563.459311 AAVSO 
2448972.0 23027436.985638 AAVSO 
2448977.0 26976269.286812 AAVSO 
2448982.0 28295440.893291 AAVSO 
2448987.0 26850729.143255 AAVSO 
2448992.0 22935630.403826 AAVSO 
2448997.0 20785808.937169 AAVSO 
2449002.0 18049062.152686 AAVSO 
2449007.0 19662503.704207 AAVSO 
2449012.0 23511759.958092 AAVSO 
2449017.0 29688799.638481 AAVSO 
2449022.0 29867637.297008 AAVSO 
2449027.0 27196065.589549 AAVSO 
2449032.0 25637881.792722 AAVSO 
2449037.0 22888150.595169 AAVSO 
2449042.0 21042726.052631 AAVSO 
2449047.0 18175148.142996 AAVSO 
2449052.0 13726666.016354 AAVSO 
2449057.0 15153851.554092 AAVSO 
2449062.0 21723487.137709 AAVSO 
2449067.0 31680892.943521 AAVSO 
2449072.0 40909385.361639 AAVSO 
2449077.0 44409276.285095 AAVSO 
2449082.0 38223682.152482 AAVSO 
2449087.0 31214804.139771 AAVSO 
2449092.0 27534736.776763 AAVSO 
2449097.0 22920354.299076 AAVSO 
2449102.0 21691488.221902 AAVSO 
2449107.0 36368946.451123 AAVSO 
2449112.0 44359533.368095 AAVSO 
2449117.0 51993735.670998 AAVSO 
2449122.0 47418791.414017 AAVSO 
2449127.0 46657371.155643 AAVSO 
2449132.0 34992153.760688 AAVSO 
2449137.0 23298447.106507 AAVSO 
2449142.0 14205625.273190 AAVSO 
2449147.0 20981641.853655 AAVSO 
2449152.0 29922646.366082 AAVSO 
2449157.0 39923368.585459 AAVSO 
2449232.0 13182567.385564 AAVSO 
2449237.0 13182567.385564 AAVSO 
2449242.0 20892961.308540 AAVSO 
2449247.0 37041213.220682 AAVSO 
2449252.0 41340533.017838 AAVSO 
2449257.0 45882071.060263 AAVSO 
2449262.0 45211205.800678 AAVSO 
2449267.0 43651583.224017 AAVSO 
2449272.0 39778916.836263 AAVSO 
2449277.0 31775113.134649 AAVSO 
2449282.0 34296370.939307 AAVSO 
2449287.0 35439346.578793 AAVSO 
2449292.0 37838204.676329 AAVSO 
2449297.0 41398020.097523 AAVSO 
2449302.0 37667318.146344 AAVSO 
2449307.0 37937215.646066 AAVSO 
2449312.0 27098235.654115 AAVSO 
2449317.0 22287862.403826 AAVSO 
2449322.0 14820506.659948 AAVSO 
2449327.0 12569649.536849 AAVSO 
2449332.0 18148541.148708 AAVSO 
2449337.0 36054553.067456 AAVSO 
2449342.0 46480804.097844 AAVSO 
2449347.0 49798099.747062 AAVSO 
2449352.0 45401041.718448 AAVSO 
2449357.0 39142010.622548 AAVSO 
2449362.0 31759195.045490 AAVSO 
2449367.0 27013263.518231 AAVSO 
2449372.0 24749634.944421 AAVSO 
2449377.0 34324200.125044 AAVSO 
2449382.0 40519719.353778 AAVSO 
2449387.0 45927112.719622 AAVSO 
2449392.0 48873650.809920 AAVSO 
2449397.0 38734122.285108 AAVSO 
2449402.0 33155420.020867 AAVSO 
2449407.0 26047931.657826 AAVSO 
2449412.0 20139894.634690 AAVSO 
2449417.0 19004317.361967 AAVSO 
2449422.0 21174345.560189 AAVSO 
2449427.0 30230255.119964 AAVSO 
2449432.0 38390434.049379 AAVSO 
2449437.0 43514423.128010 AAVSO 
2449442.0 47437692.465001 AAVSO 
2449447.0 41184243.531124 AAVSO 
2449452.0 36940601.915920 AAVSO 
2449457.0 33219211.826167 AAVSO 
2449462.0 30092704.611727 AAVSO 
2449467.0 28111796.374843 AAVSO 
2449472.0 37217625.049038 AAVSO 
2449477.0 45429763.859807 AAVSO 
2449482.0 46795586.633046 AAVSO 
2449487.0 45242244.484913 AAVSO 
2449492.0 41929034.917596 AAVSO 
2449497.0 29922646.366082 AAVSO 
2449507.0 14205625.273190 AAVSO 
2449512.0 13757928.757582 AAVSO 
2449517.0 14859356.422870 AAVSO 
2449522.0 17378008.287494 AAVSO 
2449527.0 42541272.497023 AAVSO 
2449532.0 36307805.477010 AAVSO 
2449597.0 31162049.388495 AAVSO 
2449602.0 32196198.997198 AAVSO 
2449607.0 23339803.668836 AAVSO 
2449612.0 25788770.272032 AAVSO 
2449617.0 34710458.812635 AAVSO 
2449622.0 49595647.634276 AAVSO 
2449627.0 48020003.512778 AAVSO 
2449632.0 52432622.504291 AAVSO 
2449637.0 46573801.822251 AAVSO 
2449642.0 35395954.929198 AAVSO 
2449647.0 31222454.822726 AAVSO 
2449652.0 28020043.820485 AAVSO 
2449657.0 33265140.221595 AAVSO 
2449662.0 43674663.508536 AAVSO 
2449667.0 50428474.139063 AAVSO 
2449672.0 47947843.437882 AAVSO 
2449677.0 43219276.510704 AAVSO 
2449682.0 32688027.759998 AAVSO 
2449687.0 27457415.315072 AAVSO 
2449692.0 17889385.098274 AAVSO 
2449697.0 12617957.461581 AAVSO 
2449702.0 17265220.141256 AAVSO 
2449707.0 25583524.395663 AAVSO 
2449712.0 35998541.641084 AAVSO 
2449717.0 45613831.326810 AAVSO 
2449722.0 50117340.424870 AAVSO 
2449727.0 48030585.363193 AAVSO 
2449732.0 42508331.634000 AAVSO 
2449737.0 35124886.473968 AAVSO 
2449742.0 31286542.548835 AAVSO 
2449747.0 33893983.815754 AAVSO 
2449752.0 39859267.399624 AAVSO 
2449757.0 40521624.637177 AAVSO 
2449762.0 42326328.470511 AAVSO 
2449767.0 39124787.489505 AAVSO 
2449772.0 36610442.172379 AAVSO 
2449777.0 31863847.311854 AAVSO 
2449782.0 25590044.382132 AAVSO 
2449787.0 16931373.078657 AAVSO 
2449792.0 16093557.663628 AAVSO 
2449797.0 31919407.887869 AAVSO 
2449802.0 44585574.564273 AAVSO 
2449807.0 48391772.967745 AAVSO 
2449812.0 50178464.917378 AAVSO 
2449817.0 41972571.399367 AAVSO 
2449822.0 31260217.516572 AAVSO 
2449827.0 26766363.987095 AAVSO 
2449832.0 26915339.856455 AAVSO 
2449837.0 36290972.603937 AAVSO 
2449842.0 45244376.153012 AAVSO 
2449847.0 48580473.558865 AAVSO 
2449852.0 45450360.560715 AAVSO 
2449857.0 37476987.807337 AAVSO 
2449862.0 34310833.385649 AAVSO 
2449867.0 30061081.785051 AAVSO 
2449872.0 21636115.675297 AAVSO 
2449877.0 16956981.801251 AAVSO 
2449882.0 17710108.672968 AAVSO 
2449892.0 32809529.311312 AAVSO 
2449897.0 32809529.311312 AAVSO 
2449957.0 36307805.477010 AAVSO 
2449962.0 29791388.284089 AAVSO 
2449967.0 19054607.179632 AAVSO 
2449972.0 14577362.012147 AAVSO 
2449977.0 16747783.587205 AAVSO 
2449982.0 33345088.985905 AAVSO 
2449987.0 44125545.624756 AAVSO 
2449992.0 44489362.863054 AAVSO 
2449997.0 43644173.153783 AAVSO 
2450002.0 41506187.808141 AAVSO 
2450007.0 35103720.496630 AAVSO 
2450012.0 32392532.309614 AAVSO 
2450017.0 32677978.443572 AAVSO 
2450022.0 38514964.645182 AAVSO 
2450027.0 47964586.928380 AAVSO 
2450032.0 43725695.191933 AAVSO 
2450037.0 39294937.535616 AAVSO 
2450042.0 34007263.599790 AAVSO 
2450047.0 38961484.739793 AAVSO 
2450052.0 27214423.237548 AAVSO 
2450057.0 16450473.617218 AAVSO 
2450062.0 14435940.638753 AAVSO 
2450067.0 12720327.795685 AAVSO 
2450072.0 23096659.386005 AAVSO 
2450077.0 33992457.711875 AAVSO 
2450082.0 46309260.962968 AAVSO 
2450087.0 49255095.924218 AAVSO 
2450092.0 46247459.720197 AAVSO 
2450097.0 41007975.948996 AAVSO 
2450102.0 37850644.431392 AAVSO 
2450107.0 27567513.792377 AAVSO 
2450112.0 26015702.924149 AAVSO 
2450117.0 31039286.602387 AAVSO 
2450122.0 43034530.429047 AAVSO 
2450127.0 51903416.916866 AAVSO 
2450132.0 48233403.712509 AAVSO 
2450137.0 41844296.605853 AAVSO 
2450142.0 33842132.575174 AAVSO 
2450147.0 23892961.722589 AAVSO 
2450152.0 17641045.762680 AAVSO 
2450157.0 12941155.500416 AAVSO 
2450162.0 19039008.488930 AAVSO 
2450167.0 26915715.525196 AAVSO 
2450172.0 33624891.628600 AAVSO 
2450177.0 42928759.953800 AAVSO 
2450182.0 49454357.115638 AAVSO 
2450187.0 47790021.475373 AAVSO 
2450192.0 40490969.756263 AAVSO 
2450197.0 31921641.024552 AAVSO 
2450202.0 31699042.138406 AAVSO 
2450207.0 35126494.948753 AAVSO 
2450212.0 40916358.011209 AAVSO 
2450217.0 41698785.659666 AAVSO 
2450222.0 42371294.501128 AAVSO 
2450227.0 57363182.865088 AAVSO 
2450232.0 33113112.148259 AAVSO 
2450237.0 37702648.132823 AAVSO 
2450317.0 39810717.055350 AAVSO 
2450332.0 25817145.821400 AAVSO 
2450337.0 14515749.655088 AAVSO 
2450342.0 17541016.192759 AAVSO 
2450347.0 17829576.939143 AAVSO 
2450352.0 21678849.313720 AAVSO 
2450357.0 36828104.288989 AAVSO 
2450362.0 53887616.675099 AAVSO 
2450367.0 57616729.027568 AAVSO 
2450372.0 44429748.516352 AAVSO 
2450377.0 37566599.687921 AAVSO 
2450382.0 36080017.293951 AAVSO 
2450387.0 29043335.272500 AAVSO 
2450392.0 30081921.180750 AAVSO 
2450397.0 39013190.936976 AAVSO 
2450402.0 48971799.215883 AAVSO 
2450407.0 55767075.648624 AAVSO 
2450412.0 48676094.795177 AAVSO 
2450417.0 36227550.366703 AAVSO 
2450422.0 34288266.355389 AAVSO 
2450427.0 19445299.925934 AAVSO 
2450432.0 16439036.737622 AAVSO 
2450437.0 11683926.786971 AAVSO 
2450442.0 19125992.211975 AAVSO 
2450447.0 23293024.550851 AAVSO 
2450452.0 40017077.278410 AAVSO 
2450457.0 51917387.302537 AAVSO 
2450462.0 52717917.605329 AAVSO 
2450467.0 50978082.662324 AAVSO 
2450472.0 41047746.647171 AAVSO 
2450477.0 35179678.500505 AAVSO 
2450482.0 35236445.457776 AAVSO 
2450487.0 43154096.307445 AAVSO 
2450492.0 46013320.897478 AAVSO 
2450497.0 47196845.241807 AAVSO 
2450502.0 43702380.325212 AAVSO 
2450507.0 42816802.551584 AAVSO 
2450512.0 36423103.747106 AAVSO 
2450517.0 30436862.030937 AAVSO 
2450522.0 21366840.982377 AAVSO 
2450527.0 14380941.235780 AAVSO 
2450532.0 17568711.683313 AAVSO 
2450537.0 33226612.144509 AAVSO 
2450542.0 48290128.710069 AAVSO 
2450547.0 51113244.256766 AAVSO 
2450552.0 52518301.405784 AAVSO 
2450557.0 49600935.166617 AAVSO 
2450562.0 42974878.341761 AAVSO 
2450567.0 31211660.957161 AAVSO 
2450572.0 29890669.870559 AAVSO 
2450577.0 40354292.436742 AAVSO 
2450582.0 42115236.756550 AAVSO 
2450587.0 45757296.228140 AAVSO 
2450592.0 51087318.193048 AAVSO 
2450597.0 46512567.254165 AAVSO 
2450602.0 42085407.354637 AAVSO 
2450607.0 25038528.243050 AAVSO 
2450612.0 23246238.765209 AAVSO 
2450617.0 15848931.924611 AAVSO 
2450622.0 14859356.422870 AAVSO 
2450627.0 25932068.245472 AAVSO 
2450672.0 39810717.055350 AAVSO 
2450677.0  5248074.602498 AAVSO 
2450692.0 51536775.634767 AAVSO 
2450697.0 33253661.340515 AAVSO 
2450702.0 26645757.620701 AAVSO 
2450707.0 18884368.504084 AAVSO 
2450712.0 16159896.052244 AAVSO 
2450717.0 28150768.066789 AAVSO 
2450722.0 34516976.528896 AAVSO 
2450727.0 41249494.820550 AAVSO 
2450732.0 44736441.603078 AAVSO 
2450737.0 46172412.618327 AAVSO 
2450742.0 38911719.865516 AAVSO 
2450747.0 37742260.837846 AAVSO 
2450752.0 35316746.475476 AAVSO 
2450757.0 33131683.615007 AAVSO 
2450762.0 41838586.906450 AAVSO 
2450767.0 44528319.731431 AAVSO 
2450772.0 41915251.606155 AAVSO 
2450777.0 44194433.052225 AAVSO 
2450782.0 37337514.989272 AAVSO 
2450787.0 32398366.693790 AAVSO 
2450792.0 25792258.423708 AAVSO 
2450797.0 24218861.760197 AAVSO 
2450802.0 12900996.858464 AAVSO 
2450807.0 10696995.705846 AAVSO 
2450812.0 23214098.183423 AAVSO 
2450817.0 41250826.257465 AAVSO 
2450822.0 54629673.701475 AAVSO 
2450827.0 49666813.169315 AAVSO 
2450832.0 43488775.269565 AAVSO 
2450837.0 40324706.795525 AAVSO 
2450842.0 35343505.820639 AAVSO 
2450847.0 33750631.559527 AAVSO 
2450852.0 37703529.528667 AAVSO 
2450857.0 40838573.147395 AAVSO 
2450862.0 39909657.338415 AAVSO 
2450867.0 38963949.677291 AAVSO 
2450872.0 35028692.082025 AAVSO 
2450877.0 26753829.411532 AAVSO 
2450882.0 23561162.569413 AAVSO 
2450887.0 15486814.697701 AAVSO 
2450892.0 10680665.027690 AAVSO 
2450897.0 10045941.084210 AAVSO 
2450902.0 12581720.037193 AAVSO 
2450907.0 22395955.733719 AAVSO 
2450912.0 32014627.100068 AAVSO 
2450917.0 32536170.107254 AAVSO 
2450922.0 32112286.833021 AAVSO 
2450927.0 32159674.373370 AAVSO 
2450932.0 28797955.313579 AAVSO 
2450937.0 30186021.238746 AAVSO 
2450942.0 14165440.505298 AAVSO 
2450947.0 18098721.748814 AAVSO 
2450952.0 24313836.539806 AAVSO 
2450957.0 23159407.937638 AAVSO 
2450962.0 24011164.678844 AAVSO 
2450967.0 21662472.886982 AAVSO 
2450972.0 23804705.186727 AAVSO 
2450977.0 18884016.475274 AAVSO 
2450982.0 13551894.123510 AAVSO 
2450987.0 12705741.052085 AAVSO 
2450992.0 14859356.422870 AAVSO 
2451017.0 21688810.934423 AAVSO 
2451022.0 20280176.598904 AAVSO 
2451027.0 19973784.244086 AAVSO 
2451042.0 20892961.308540 AAVSO 
2451047.0 20892961.308540 AAVSO 
2451052.0 27542287.033382 AAVSO 
2451057.0 22460147.660438 AAVSO 
2451062.0 22538578.972562 AAVSO 
2451067.0 20293266.187777 AAVSO 
2451072.0 21257859.285002 AAVSO 
2451077.0 14841854.364136 AAVSO 
2451082.0 16004115.075060 AAVSO 
2451087.0 24232129.935537 AAVSO 
2451092.0 34057302.375396 AAVSO 
2451097.0 35051930.469695 AAVSO 
2451102.0 31063979.071821 AAVSO 
2451107.0 29714404.003753 AAVSO 
2451112.0 23584587.002337 AAVSO 
2451117.0 18117275.304461 AAVSO 
2451122.0 10002136.181974 AAVSO 
2451127.0 11509793.824867 AAVSO 
2451132.0 19124892.525011 AAVSO 
2451137.0 31593918.599628 AAVSO 
2451142.0 34057541.732318 AAVSO 
2451147.0 32100195.472627 AAVSO 
2451152.0 35022605.858640 AAVSO 
2451157.0 31006112.407551 AAVSO 
2451162.0 34007967.740317 AAVSO 
2451167.0 30238078.283097 AAVSO 
2451172.0 30899887.763730 AAVSO 
2451177.0 35411764.903346 AAVSO 
2451182.0 37230629.634292 AAVSO 
2451187.0 35918422.690084 AAVSO 
2451192.0 34242089.417794 AAVSO 
2451197.0 30882167.777422 AAVSO 
2451202.0 27705387.159942 AAVSO 
2451207.0 18731749.681180 AAVSO 
2451212.0 13717081.357145 AAVSO 
2451217.0 17076734.848120 AAVSO 
2451222.0 28603239.772105 AAVSO 
2451227.0 35142316.387049 AAVSO 
2451232.0 41295136.891027 AAVSO 
2451237.0 40722134.550175 AAVSO 
2451242.0 38522534.064792 AAVSO 
2451247.0 31733845.392772 AAVSO 
2451252.0 27275767.664001 AAVSO 
2451257.0 20597774.718247 AAVSO 
2451262.0 20363859.731697 AAVSO 
2451267.0 26337836.779395 AAVSO 
2451272.0 36745186.692908 AAVSO 
2451277.0 38614854.123868 AAVSO 
2451282.0 39506362.914891 AAVSO 
2451287.0 35236942.532199 AAVSO 
2451292.0 32642358.303550 AAVSO 
2451297.0 28822910.145630 AAVSO 
2451302.0 26243752.663238 AAVSO 
2451307.0 30140768.973436 AAVSO 
2451312.0 45709041.693203 AAVSO 
2451317.0 46647625.826020 AAVSO 
2451322.0 56417340.157955 AAVSO 
2451327.0 50597788.478866 AAVSO 
2451332.0 33488705.412330 AAVSO 
2451337.0 30448362.870538 AAVSO 
2451342.0 25891512.553102 AAVSO 
2451347.0 21065120.447616 AAVSO 
2451382.0 30199517.204020 AAVSO 
2451387.0 30199517.204020 AAVSO 
2451392.0 27542287.033382 AAVSO 
2451407.0 33113112.148259 AAVSO 
2451412.0 47863009.232264 AAVSO 
2451427.0 33253661.340515 AAVSO 
2451432.0 29133427.996524 AAVSO 
2451437.0 29432662.117491 AAVSO 
2451442.0 16361024.464248 AAVSO 
2451447.0 25298021.298223 AAVSO 
2451452.0 34567116.724401 AAVSO 
2451457.0 37567010.514213 AAVSO 
2451462.0 42742746.810578 AAVSO 
2451467.0 43319700.470053 AAVSO 
2451472.0 40335292.162075 AAVSO 
2451477.0 37322939.822241 AAVSO 
2451482.0 31915490.065356 AAVSO 
2451487.0 29737981.003313 AAVSO 
2451492.0 32005676.788328 AAVSO 
2451497.0 32551911.087230 AAVSO 
2451502.0 38980420.518786 AAVSO 
2451507.0 42317859.454621 AAVSO 
2451512.0 39530931.052855 AAVSO 
2451517.0 40299090.610589 AAVSO 
2451522.0 40017162.677677 AAVSO 
2451527.0 35076190.527172 AAVSO 
2451532.0 28740545.822361 AAVSO 
2451537.0 25519605.920299 AAVSO 
2451542.0 39184649.673951 AAVSO 
2451547.0 43146661.749674 AAVSO 
2451552.0 46134435.347420 AAVSO 
2451557.0 45695754.279462 AAVSO 
2451562.0 42120111.397756 AAVSO 
2451567.0 32716961.500654 AAVSO 
2451572.0 20437597.244684 AAVSO 
2451577.0 13624020.728147 AAVSO 
2451582.0 13598639.632191 AAVSO 
2451587.0 24611119.289589 AAVSO 
2451592.0 43543453.728925 AAVSO 
2451597.0 48813022.684602 AAVSO 
2451602.0 47141616.658843 AAVSO 
2451607.0 41996060.475605 AAVSO 
2451612.0 35675350.720278 AAVSO 
2451617.0 29603849.317981 AAVSO 
2451622.0 27495182.393374 AAVSO 
2451627.0 37235032.861972 AAVSO 
2451632.0 49419745.155988 AAVSO 
2451637.0 48754379.456611 AAVSO 
2451642.0 48578140.433800 AAVSO 
2451647.0 42559171.728969 AAVSO 
2451652.0 33610903.828184 AAVSO 
2451657.0 26321162.139676 AAVSO 
2451662.0 21677626.094650 AAVSO 
2451667.0 16753668.262929 AAVSO 
2451672.0 24917254.994847 AAVSO 
2451677.0 40855828.692162 AAVSO 
2451682.0 51799522.158012 AAVSO 
2451687.0 51016638.965619 AAVSO 
2451697.0 56781109.277376 AAVSO 
2451702.0 39810717.055350 AAVSO 
2451712.0 31517879.257171 AAVSO 
2451727.0 43651583.224017 AAVSO 
2451747.0 25118864.315096 AAVSO 
2451752.0 19054607.179632 AAVSO 
2451757.0 27542287.033382 AAVSO 
2451762.0 17378008.287494 AAVSO 
2451767.0 33113112.148259 AAVSO 
2451777.0 43651583.224017 AAVSO 
2451782.0 43836863.143807 AAVSO 
2451787.0 33113112.148259 AAVSO 
2451792.0 30199517.204020 AAVSO 
2451797.0 33911785.480447 AAVSO 
2451802.0 25118864.315096 AAVSO 
2451807.0 31686761.808133 AAVSO 
2451812.0 38097987.257660 AAVSO 
2451817.0 37638505.693583 AAVSO 
2451822.0 36295706.756068 AAVSO 
2451827.0 43342278.365099 AAVSO 
2451832.0 46432316.271677 AAVSO 
2451837.0 42741542.507931 AAVSO 
2451842.0 38981889.340109 AAVSO 
2451847.0 33855195.355908 AAVSO 
2451852.0 30106882.749563 AAVSO 
2451857.0 35248389.295949 AAVSO 
2451862.0 43319543.323003 AAVSO 
2451867.0 41983322.235865 AAVSO 
2451872.0 42054136.835474 AAVSO 
2451877.0 40050444.890312 AAVSO 
2451882.0 36039308.768227 AAVSO 
2451887.0 25549843.576122 AAVSO 
2451892.0 14086580.018320 AAVSO 
2451897.0 13405224.532784 AAVSO 
2451902.0 24338316.144887 AAVSO 
2451907.0 42280488.472546 AAVSO 
2451912.0 48355588.100152 AAVSO 
2451917.0 46788809.486827 AAVSO 
2451922.0 40294652.654762 AAVSO 
2451927.0 36031231.761852 AAVSO 
2451932.0 28994370.183094 AAVSO 
2451937.0 30426893.386412 AAVSO 
2451942.0 40343295.978113 AAVSO 
2451947.0 48325774.417506 AAVSO 
2451952.0 49290932.950993 AAVSO 
2451957.0 46309953.536873 AAVSO 
2451962.0 36602438.679458 AAVSO 
2451967.0 32425253.400685 AAVSO 
2451972.0 22198479.875441 AAVSO 
2451977.0 18103922.376587 AAVSO 
2451982.0 14881889.696883 AAVSO 
2451987.0 18126010.984327 AAVSO 
2451992.0 34534822.506726 AAVSO 
2451997.0 48981333.325063 AAVSO 
2452002.0 55602954.591565 AAVSO 
2452007.0 48067456.146503 AAVSO 
2452012.0 43505597.006887 AAVSO 
2452017.0 37947892.065748 AAVSO 
2452022.0 32028898.238259 AAVSO 
2452027.0 26587310.158363 AAVSO 
2452032.0 28087018.886311 AAVSO 
2452037.0 41749813.097845 AAVSO 
2452042.0 51943508.338565 AAVSO 
2452047.0 59754670.363468 AAVSO 
2452052.0 35439346.578793 AAVSO 
2452057.0 45004392.209469 AAVSO 
2452062.0 30199517.204020 AAVSO 
2452067.0 21953509.449049 AAVSO 
2452072.0 26330575.674239 AAVSO 
2452077.0 33830259.107312 AAVSO 
2452087.0 43651583.224017 AAVSO 
2452092.0 43651583.224017 AAVSO 
2452112.0 12022644.346174 AAVSO 
2452117.0 24627062.191826 AAVSO 
2452132.0 33113112.148259 AAVSO 
2452147.0 39810717.055350 AAVSO 
2452152.0 39979694.350513 AAVSO 
2452157.0 33253661.340515 AAVSO 
2452162.0 22538578.972562 AAVSO 
2452167.0 20981641.853655 AAVSO 
2452172.0 36119311.241962 AAVSO 
2452177.0 55479371.840142 AAVSO 
2452182.0 51468414.700917 AAVSO 
2452187.0 53376312.627640 AAVSO 
2452192.0 46478303.930590 AAVSO 
2452197.0 35673005.702981 AAVSO 
2452202.0 25224253.787373 AAVSO 
2452207.0 15801430.925375 AAVSO 
2452212.0 20970175.524132 AAVSO 
2452217.0 36321623.132549 AAVSO 
2452222.0 45848111.851306 AAVSO 
2452227.0 44358701.056674 AAVSO 
2452232.0 39713848.638067 AAVSO 
2452237.0 36161137.778193 AAVSO 
2452242.0 40018461.092590 AAVSO 
2452247.0 33737156.926913 AAVSO 
2452252.0 33741165.408901 AAVSO 
2452257.0 36811270.880820 AAVSO 
2452262.0 40397235.148620 AAVSO 
2452267.0 39178014.548201 AAVSO 
2452272.0 43007915.291993 AAVSO 
2452277.0 39232719.068357 AAVSO 
2452282.0 39335691.508461 AAVSO 
2452287.0 33808181.890987 AAVSO 
2452292.0 29849305.214682 AAVSO 
2452297.0 24899054.854239 AAVSO 
2452302.0 23161467.152533 AAVSO 
2452307.0 26453605.788700 AAVSO 
2452312.0 36476878.114841 AAVSO 
2452317.0 46482614.750345 AAVSO 
2452322.0 47329632.134819 AAVSO 
2452327.0 46970444.278078 AAVSO 
2452332.0 38955576.267728 AAVSO 
2452337.0 33014421.076125 AAVSO 
2452342.0 25505882.358406 AAVSO 
2452347.0 17964961.801012 AAVSO 
2452352.0 15006569.076873 AAVSO 
2452357.0 27025076.811103 AAVSO 
2452362.0 33929309.696114 AAVSO 
2452367.0 41275258.575368 AAVSO 
2452372.0 43854385.789705 AAVSO 
2452377.0 40404380.781810 AAVSO 
2452382.0 39528637.243081 AAVSO 
2452387.0 35109846.509702 AAVSO 
2452392.0 34195272.808361 AAVSO 
2452397.0 45101659.144057 AAVSO 
2452402.0 43223437.377016 AAVSO 
2452407.0 43081842.282160 AAVSO 
2452412.0 59287553.144081 AAVSO 
2452417.0 48282386.727250 AAVSO 
2452422.0 40890462.671253 AAVSO 
2452427.0 40067279.133602 AAVSO 
2452432.0 19108525.591889 AAVSO 
2452437.0 16424603.766269 AAVSO 
2452447.0 20483898.119853 AAVSO 
2452452.0 33113112.148259 AAVSO 
2452492.0 27542287.033382 AAVSO 
2452502.0 41091005.778239 AAVSO 
2452512.0 43651583.224017 AAVSO 
2452517.0 36307805.477010 AAVSO 
2452527.0 13859642.202489 AAVSO 
2452532.0 19197243.626292 AAVSO 
2452537.0 24395361.667338 AAVSO 
2452542.0 41173872.560825 AAVSO 
2452547.0 47209773.923514 AAVSO 
2452552.0 42038626.934974 AAVSO 
2452557.0 48125022.853061 AAVSO 
2452562.0 45119982.782592 AAVSO 
2452567.0 37376090.090111 AAVSO 
2452572.0 34914690.260277 AAVSO 
2452577.0 35228106.633129 AAVSO 
2452582.0 38579839.879771 AAVSO 
2452587.0 41947996.062628 AAVSO 
2452592.0 41060065.159937 AAVSO 
2452597.0 40259934.449632 AAVSO 
2452602.0 40053837.522597 AAVSO 
2452607.0 33769866.538317 AAVSO 
2452612.0 26943301.710767 AAVSO 
2452617.0 23266334.440435 AAVSO 
2452622.0 21404845.290077 AAVSO 
2452627.0 30403931.776612 AAVSO 
2452632.0 48630848.463238 AAVSO 
2452637.0 52339911.366613 AAVSO 
2452642.0 48062112.796104 AAVSO 
2452647.0 44816279.220808 AAVSO 
2452652.0 38627300.319849 AAVSO 
2452657.0 30980712.361694 AAVSO 
2452662.0 25512274.320976 AAVSO 
2452667.0 27515590.504186 AAVSO 
2452672.0 35652262.865420 AAVSO 
2452677.0 41970066.275019 AAVSO 
2452682.0 45207528.230329 AAVSO 
2452687.0 44020008.175434 AAVSO 
2452692.0 43390979.651872 AAVSO 
2452697.0 39217565.978536 AAVSO 
2452702.0 37726652.730926 AAVSO 
2452707.0 35535801.820436 AAVSO 
2452712.0 31292495.650287 AAVSO 
2452717.0 35238483.309445 AAVSO 
2452722.0 41104756.980465 AAVSO 
2452727.0 43152822.819885 AAVSO 
2452732.0 44000290.467454 AAVSO 
2452737.0 41420365.671144 AAVSO 
2452742.0 35515496.992787 AAVSO 
2452747.0 25800031.609464 AAVSO 
2452752.0 17794186.583728 AAVSO 
2452757.0 13234030.326489 AAVSO 
2452762.0 22521788.130148 AAVSO 
2452767.0 43721189.391752 AAVSO 
2452772.0 48409751.727320 AAVSO 
2452777.0 52495451.726169 AAVSO 
2452782.0 49714161.930974 AAVSO 
2452792.0 33042074.163682 AAVSO 
2452797.0 30927915.940080 AAVSO 
2452802.0 31656314.676140 AAVSO 
2452807.0 30199517.204020 AAVSO 
2452812.0 48066164.624497 AAVSO 
2452822.0 47863009.232264 AAVSO 
2452842.0 22908676.527678 AAVSO 
2452847.0 25118864.315096 AAVSO 
2452857.0 52480746.024977 AAVSO 
2452872.0 47863009.232264 AAVSO 
2452887.0 25013630.646358 AAVSO 
2452897.0 23247742.919706 AAVSO 
2452902.0 34279756.048850 AAVSO 
2452907.0 41639800.318070 AAVSO 
2452912.0 49098198.372943 AAVSO 
2452917.0 43569287.781859 AAVSO 
2452922.0 39861428.037350 AAVSO 
2452927.0 35916045.847509 AAVSO 
2452932.0 32825953.027432 AAVSO 
2452937.0 31101439.247664 AAVSO 
2452942.0 34943460.914597 AAVSO 
2452947.0 43368914.398643 AAVSO 
2452952.0 46969154.909325 AAVSO 
2452957.0 44693853.500868 AAVSO 
2452962.0 43331934.965662 AAVSO 
2452967.0 38155437.524310 AAVSO 
2452972.0 26685503.836495 AAVSO 
2452977.0 23200493.788859 AAVSO 
2452982.0 17543766.879872 AAVSO 
2452987.0 21846417.469074 AAVSO 
2452992.0 28625418.952256 AAVSO 
2452997.0 37110259.076217 AAVSO 
2453002.0 47275071.023853 AAVSO 
2453007.0 43008020.934421 AAVSO 
2453012.0 42239654.209166 AAVSO 
2453017.0 41819656.680960 AAVSO 
2453022.0 34749084.715627 AAVSO 
2453027.0 26963525.179964 AAVSO 
2453032.0 25393797.253198 AAVSO 
2453037.0 28459168.093900 AAVSO 
2453042.0 33303661.577167 AAVSO 
2453047.0 38234976.044137 AAVSO 
2453052.0 37151175.870208 AAVSO 
2453057.0 33797029.984240 AAVSO 
2453062.0 30227292.081817 AAVSO 
2453067.0 25584529.246657 AAVSO 
2453072.0 21368728.046146 AAVSO 
2453077.0 12857403.952814 AAVSO 
2453082.0 16074388.124854 AAVSO 
2453087.0 28527720.330696 AAVSO 
2453092.0 36127038.693873 AAVSO 
2453097.0 33289599.185293 AAVSO 
2453102.0 28791733.716391 AAVSO 
2453107.0 25055155.045561 AAVSO 
2453112.0 22167024.279121 AAVSO 
2453117.0 16383959.840858 AAVSO 
2453122.0 11796634.958383 AAVSO 
2453127.0 14055687.457875 AAVSO 
2453132.0 22551669.599158 AAVSO 
2453137.0 32884505.986758 AAVSO 
2453142.0 37590869.199160 AAVSO 
2453147.0 36653559.683887 AAVSO 
2453152.0 38668862.878327 AAVSO 
2453157.0 25086650.724053 AAVSO 
2453162.0 28870902.118701 AAVSO 
2453167.0 21422081.115405 AAVSO 
2453172.0 18216307.733563 AAVSO 
2453177.0 15848931.924611 AAVSO 
2453182.0 20892961.308540 AAVSO 
2453222.0 15009694.570532 AAVSO 
2453227.0 20892961.308540 AAVSO 
2453232.0 30199517.204020 AAVSO 
2453237.0 47863009.232264 AAVSO 
2453242.0 22908676.527678 AAVSO 
2453252.0 17378008.287494 AAVSO 
2453257.0 23863765.304300 AAVSO 
2453262.0 24480105.908304 AAVSO 
2453267.0 24717982.810143 AAVSO 
2453272.0 25376695.620927 AAVSO 
2453277.0 27413289.697923 AAVSO 
2453282.0 26691838.821326 AAVSO 
2453287.0 23638620.210740 AAVSO 
2453292.0 19484781.592757 AAVSO 
2453297.0 16458314.956778 AAVSO 
2453302.0 15554878.121585 AAVSO 
2453307.0 21701018.769421 AAVSO 
2453312.0 19734600.034980 AAVSO 
2453317.0 28574454.092406 AAVSO 
2453322.0 30184445.930722 AAVSO 
2453327.0 31341654.264112 AAVSO 
2453332.0 30394471.438712 AAVSO 
2453337.0 29847680.627645 AAVSO 
2453342.0 23492670.674113 AAVSO 
2453347.0 14649930.508160 AAVSO 
2453352.0 12292026.815978 AAVSO 
2453357.0 13610299.218778 AAVSO 
2453362.0 27999281.426387 AAVSO 
2453367.0 34328605.333110 AAVSO 
2453372.0 39843462.302349 AAVSO 
2453377.0 34324581.466823 AAVSO 
2453382.0 31438411.753246 AAVSO 
2453387.0 26219983.073320 AAVSO 
2453392.0 23733053.825335 AAVSO 
2453397.0 22259084.955792 AAVSO 
2453402.0 29153667.363267 AAVSO 
2453407.0 33051851.175613 AAVSO 
2453412.0 35133988.990395 AAVSO 
2453417.0 34056714.519733 AAVSO 
2453422.0 30946643.863652 AAVSO 
2453427.0 26329077.916633 AAVSO 
2453432.0 19836164.754007 AAVSO 
2453437.0 16709964.974914 AAVSO 
2453442.0 20650150.148386 AAVSO 
2453447.0 24730330.008116 AAVSO 
2453452.0 30703801.932701 AAVSO 
2453457.0 32600408.760446 AAVSO 
2453462.0 35566628.567555 AAVSO 
2453467.0 36522694.322540 AAVSO 
2453472.0 33374133.623135 AAVSO 
2453477.0 31139556.819383 AAVSO 
2453482.0 26039367.189893 AAVSO 
2453487.0 22168199.454947 AAVSO 
2453492.0 20633365.871722 AAVSO 
2453497.0 31451155.790783 AAVSO 
2453502.0 30357156.479888 AAVSO 
2453507.0 36371328.793784 AAVSO 
2453512.0 39485615.277930 AAVSO 
2453517.0 36887123.220498 AAVSO 
2453522.0 23298447.106507 AAVSO 
2453532.0 13238521.026817 AAVSO 
2453537.0 16754502.443546 AAVSO 
2453542.0 36307805.477010 AAVSO 
2453547.0 36307805.477010 AAVSO 
2453577.0 28010894.337968 AAVSO 
2453582.0 22908676.527678 AAVSO 
2453587.0 20892961.308540 AAVSO 
2453597.0 34710458.812635 AAVSO 
2453602.0 39810717.055350 AAVSO 
2453607.0 39810717.055350 AAVSO 
2453612.0 31656314.676140 AAVSO 
2453617.0 36307805.477010 AAVSO 
2453622.0 28520643.286888 AAVSO 
2453627.0 19306579.109578 AAVSO 
2453632.0 24187433.116050 AAVSO 
2453637.0 31487752.625882 AAVSO 
2453642.0 40246049.788203 AAVSO 
2453647.0 43713371.173046 AAVSO 
2453652.0 41700598.334546 AAVSO 
2453657.0 36329745.640180 AAVSO 
2453662.0 26708307.568636 AAVSO 
2453667.0 15484048.142521 AAVSO 
2453672.0 11533042.859397 AAVSO 
2453677.0 20036855.002795 AAVSO 
2453682.0 36048257.797859 AAVSO 
2453687.0 41325993.720375 AAVSO 
2453692.0 41276303.166084 AAVSO 
2453697.0 36509800.899956 AAVSO 
2453702.0 37636717.617730 AAVSO 
2453707.0 33817323.145989 AAVSO 
2453712.0 32023890.508685 AAVSO 
2453717.0 34561281.946725 AAVSO 
2453722.0 39821987.027832 AAVSO 
2453727.0 42203997.436345 AAVSO 
2453732.0 45124870.603269 AAVSO 
2453737.0 41291888.041931 AAVSO 
2453742.0 36590640.356319 AAVSO 
2453747.0 31012603.074959 AAVSO 
2453752.0 25227097.956149 AAVSO 
2453757.0 18030892.197871 AAVSO 
2453762.0 14927571.423938 AAVSO 
2453767.0 19660744.914216 AAVSO 
2453772.0 35451866.975892 AAVSO 
2453777.0 45124435.108773 AAVSO 
2453782.0 47921111.121525 AAVSO 
2453787.0 49358936.327687 AAVSO 
2453792.0 43715140.213920 AAVSO 
2453797.0 39664227.238071 AAVSO 
2453802.0 34484561.049337 AAVSO 
2453807.0 31486638.232070 AAVSO 
2453812.0 35707593.600793 AAVSO 
2453817.0 42481041.188608 AAVSO 
2453822.0 43166210.786581 AAVSO 
2453827.0 41866895.478459 AAVSO 
2453832.0 41598939.043715 AAVSO 
2453837.0 36841761.053962 AAVSO 
2453842.0 29057354.462505 AAVSO 
2453847.0 21794175.824894 AAVSO 
2453852.0 17438158.753722 AAVSO 
2453857.0 18587034.732832 AAVSO 
2453862.0 27404360.813628 AAVSO 
2453867.0 40454749.174833 AAVSO 
2453872.0 55212372.421070 AAVSO 
2453877.0 45632145.016663 AAVSO 
2453882.0 45204252.767108 AAVSO 
2453887.0 45818557.129945 AAVSO 
2453897.0 27659190.759558 AAVSO 
2453902.0 29313773.813807 AAVSO 
2453907.0 30199517.204020 AAVSO 
2453912.0 52480746.024977 AAVSO 
2453917.0 52480746.024977 AAVSO 
2453937.0 30199517.204020 AAVSO 
2453942.0 20892961.308540 AAVSO 
2453957.0 52480746.024977 AAVSO 
2453962.0 39810717.055350 AAVSO 
2453967.0 39810717.055350 AAVSO 
2453972.0 45757296.228140 AAVSO 
2453977.0 31709699.524822 AAVSO 
2453982.0 38382347.686138 AAVSO 
2453987.0 27659190.759558 AAVSO 
2453992.0 30327699.590820 AAVSO 
2453997.0 33234445.826360 AAVSO 
2454002.0 39282205.502488 AAVSO 
2454007.0 44418171.502987 AAVSO 
2454012.0 37557668.255306 AAVSO 
2454017.0 37106099.520285 AAVSO 
2454022.0 33253674.152358 AAVSO 
2454027.0 27473907.787377 AAVSO 
2454032.0 21150622.409203 AAVSO 
2454037.0 18560557.301843 AAVSO 
2454042.0 17832202.813749 AAVSO 
2454047.0 33782872.960599 AAVSO 
2454052.0 44640967.695620 AAVSO 
2454057.0 44446740.897676 AAVSO 
2454062.0 42095242.368662 AAVSO 
2454067.0 38214503.337406 AAVSO 
2454072.0 31951433.016276 AAVSO 
2454077.0 24026223.852109 AAVSO 
2454082.0 18543926.008062 AAVSO 
2454087.0 27819846.420605 AAVSO 
2454092.0 40778512.785445 AAVSO 
2454097.0 41518663.590198 AAVSO 
2454102.0 44960767.601067 AAVSO 
2454107.0 39212748.782072 AAVSO 
2454112.0 35733969.549684 AAVSO 
2454117.0 29388334.789932 AAVSO 
2454122.0 27618506.483466 AAVSO 
2454127.0 29765204.613382 AAVSO 
2454132.0 37435304.252540 AAVSO 
2454137.0 37801752.448875 AAVSO 
2454142.0 41982863.640818 AAVSO 
2454147.0 41413438.065975 AAVSO 
2454152.0 39753608.083668 AAVSO 
2454157.0 33829524.255844 AAVSO 
2454162.0 29610080.509695 AAVSO 
2454167.0 23904576.518896 AAVSO 
2454172.0 21125352.175501 AAVSO 
2454177.0 25936397.537867 AAVSO 
2454182.0 37049107.365777 AAVSO 
2454187.0 45652160.456715 AAVSO 
2454192.0 43379498.672704 AAVSO 
2454197.0 44509055.598991 AAVSO 
2454202.0 41374695.272343 AAVSO 
2454207.0 34477659.524070 AAVSO 
2454212.0 26954946.152211 AAVSO 
2454217.0 24105040.963085 AAVSO 
2454222.0 30457495.985341 AAVSO 
2454227.0 44032249.714720 AAVSO 
2454232.0 51273541.221396 AAVSO 
2454237.0 49258309.544282 AAVSO 
2454242.0 54388962.169388 AAVSO 
2454247.0 45163623.027190 AAVSO 
2454252.0 25225481.780530 AAVSO 
2454257.0 22957294.669748 AAVSO 
2454262.0 18293627.175069 AAVSO 
2454267.0 25546239.256280 AAVSO 
2454277.0 49537691.757990 AAVSO 
2454302.0 25225481.780530 AAVSO 
2454322.0 43651583.224017 AAVSO 
2454327.0 30199517.204020 AAVSO 
2454332.0 40488060.690261 AAVSO 
2454337.0 42085407.354637 AAVSO 
2454347.0 27749825.455146 AAVSO 
2454352.0 26849769.344546 AAVSO 
2454357.0 28704731.845551 AAVSO 
2454362.0 35810866.313747 AAVSO 
2454367.0 38437109.653494 AAVSO 
2454372.0 46594637.491004 AAVSO 
2454377.0 41478959.324135 AAVSO 
2454382.0 35784656.486172 AAVSO 
2454387.0 32189613.700135 AAVSO 
2454392.0 23523017.329287 AAVSO 
2454397.0 17120514.359368 AAVSO 
2454402.0 15515296.461135 AAVSO 
2454407.0 19481256.860185 AAVSO 
2454412.0 32322609.961428 AAVSO 
2454417.0 45431703.973144 AAVSO 
2454422.0 51240701.396974 AAVSO 
2454427.0 45188734.477008 AAVSO 
2454432.0 44520165.813688 AAVSO 
2454437.0 40873816.433161 AAVSO 
2454442.0 35211758.939553 AAVSO 
2454447.0 32546359.703040 AAVSO 
2454452.0 39237213.936225 AAVSO 
2454457.0 42885871.780890 AAVSO 
2454462.0 43450052.337655 AAVSO 
2454467.0 40552284.676449 AAVSO 
2454472.0 38914937.692163 AAVSO 
2454477.0 34833604.226702 AAVSO 
2454482.0 29672009.500954 AAVSO 
2454487.0 23279961.940324 AAVSO 
2454492.0 15478021.159638 AAVSO 
2454497.0 17404822.421176 AAVSO 
2454502.0 33780792.578326 AAVSO 
2454507.0 43267359.340380 AAVSO 
2454512.0 46827539.896228 AAVSO 
2454517.0 45727455.285580 AAVSO 
2454522.0 40497230.911157 AAVSO 
2454527.0 36915087.535006 AAVSO 
2454532.0 30863391.009776 AAVSO 
2454537.0 28182875.442970 AAVSO 
2454542.0 27774874.593626 AAVSO 
2454547.0 36371494.189131 AAVSO 
2454552.0 43600811.191092 AAVSO 
2454557.0 44034918.713160 AAVSO 
2454562.0 39357057.081095 AAVSO 
2454567.0 36169865.362149 AAVSO 
2454572.0 35546257.449256 AAVSO 
2454577.0 35655165.227211 AAVSO 
2454582.0 36036061.844982 AAVSO 
2454587.0 36082421.898257 AAVSO 
2454592.0 46759060.398706 AAVSO 
2454597.0 53237718.423416 AAVSO 
2454602.0 48649264.154723 AAVSO 
2454607.0 48104423.298139 AAVSO 
2454617.0 44769563.035330 AAVSO 
2454622.0 29399228.738341 AAVSO 
2454627.0 17451769.552122 AAVSO 
2454632.0 13238521.026817 AAVSO 
2454637.0 19054607.179632 AAVSO 
2454642.0 36925550.214018 AAVSO 
2454647.0 43651583.224017 AAVSO 
2454687.0 57543993.733716 AAVSO 
2454712.0 31925046.255196 AAVSO 
2454717.0 27097331.905527 AAVSO 
2454722.0 26554096.865849 AAVSO 
2454727.0 25118864.315096 AAVSO 
2454732.0 36410544.893540 AAVSO 
2454737.0 41341423.221079 AAVSO 
2454742.0 39510306.761630 AAVSO 
2454747.0 45432451.472832 AAVSO 
2454752.0 45756195.555347 AAVSO 
2454757.0 38674239.297891 AAVSO 
2454762.0 28134303.864364 AAVSO 
2454767.0 21685492.089716 AAVSO 
2454772.0 16662895.592693 AAVSO 
2454777.0 27143810.699519 AAVSO 
2454782.0 45834460.811581 AAVSO 
2454787.0 45407274.594873 AAVSO 
2454792.0 41540777.197297 AAVSO 
2454797.0 39249446.873753 AAVSO 
2454802.0 36030888.165490 AAVSO 
2454807.0 30203967.821767 AAVSO 
2454812.0 29948251.946661 AAVSO 
2454817.0 26879719.222122 AAVSO 
2454822.0 32893980.752406 AAVSO 
2454827.0 44342999.087665 AAVSO 
2454832.0 46803522.684857 AAVSO 
2454837.0 43629471.637388 AAVSO 
2454842.0 43358645.945799 AAVSO 
2454847.0 35853301.443671 AAVSO 
2454852.0 30781282.485450 AAVSO 
2454857.0 23812175.810519 AAVSO 
2454862.0 18836521.710165 AAVSO 
2454867.0 22534913.053405 AAVSO 
2454872.0 33851676.266908 AAVSO 
2454877.0 41420177.668993 AAVSO 
2454882.0 42746221.979082 AAVSO 
2454887.0 51769491.118403 AAVSO 
2454892.0 49040507.949066 AAVSO 
2454897.0 44429848.971108 AAVSO 
2454902.0 39227953.936628 AAVSO 
2454907.0 33012031.720744 AAVSO 
2454912.0 31450452.564211 AAVSO 
2454917.0 36165875.906551 AAVSO 
2454922.0 43824627.730361 AAVSO 
2454927.0 45057662.778629 AAVSO 
2454932.0 44845544.658839 AAVSO 
2454937.0 42884540.186826 AAVSO 
2454942.0 33835860.540009 AAVSO 
2454947.0 30557048.269845 AAVSO 
2454952.0 17904838.381085 AAVSO 
2454957.0 11250976.809632 AAVSO 
2454962.0 16133003.664571 AAVSO 
2454967.0 29965075.201742 AAVSO 
2454972.0 43651583.224017 AAVSO 
2454977.0 40488060.690261 AAVSO 
2454982.0 43836863.143807 AAVSO 
2454987.0 53373658.836018 AAVSO 
2454997.0 30199517.204020 AAVSO 
2455002.0 33113112.148259 AAVSO 
2455037.0 14454397.707459 AAVSO 
2455042.0 19054607.179632 AAVSO 
2455057.0 43651583.224017 AAVSO 
2455062.0 39810717.055350 AAVSO 
2455067.0 57543993.733716 AAVSO 
2455072.0 51632901.507594 AAVSO 
2455077.0 39810717.055350 AAVSO 
2455082.0 27659190.759558 AAVSO 
2455087.0 24283385.058997 AAVSO 
2455092.0 19056237.255127 AAVSO 
2455097.0 23934350.597016 AAVSO 
2455102.0 32025397.142473 AAVSO 
2455107.0 41101634.142087 AAVSO 
2455112.0 46513483.035216 AAVSO 
2455117.0 46743678.762690 AAVSO 
2455122.0 43184566.578299 AAVSO 
2455127.0 35289754.911780 AAVSO 
2455132.0 33141205.515189 AAVSO 
2455137.0 29313773.813807 AAVSO 
2455142.0 34464025.995562 AAVSO 
2455147.0 41134126.281312 AAVSO 
2455152.0 43124269.202417 AAVSO 
2455157.0 42945771.585685 AAVSO 
2455162.0 41790016.115870 AAVSO 
2455167.0 36925550.214018 AAVSO 
2455172.0 31060716.890183 AAVSO 
2455177.0 23124659.674376 AAVSO 
2455182.0 16875908.921026 AAVSO 
2455187.0 19149257.971511 AAVSO 
2455192.0 34356795.116069 AAVSO 
2455197.0 43376106.837146 AAVSO 
2455202.0 47065919.579674 AAVSO 
2455207.0 48534541.128398 AAVSO 
2455212.0 48050425.253406 AAVSO 
2455217.0 46939122.835960 AAVSO 
2455222.0 35446666.130559 AAVSO 
2455227.0 30935947.070401 AAVSO 
2455232.0 26035831.139734 AAVSO 
2455237.0 34800404.639163 AAVSO 
2455242.0 47255851.527127 AAVSO 
2455247.0 49567561.413757 AAVSO 
2455252.0 47551942.161394 AAVSO 
2455257.0 43533045.786749 AAVSO 
2455262.0 34509248.844696 AAVSO 
2455267.0 27959727.257021 AAVSO 
2455272.0 21110011.137950 AAVSO 
2455277.0 20938976.852364 AAVSO 
2455282.0 30690369.061988 AAVSO 
2455287.0 43710533.736663 AAVSO 
2455292.0 46978778.998309 AAVSO 
2455297.0 40722477.281565 AAVSO 
2455302.0 43818390.670205 AAVSO 
2455307.0 39685570.566905 AAVSO 
2455312.0 35628504.498998 AAVSO 
2455317.0 31357518.833564 AAVSO 
2455322.0 31980253.947984 AAVSO 
2455327.0 44366516.590328 AAVSO 
2455332.0 39979694.350513 AAVSO 
2455342.0 43651583.224017 AAVSO 
2455352.0 38382347.686138 AAVSO 
2455367.0 18009219.910005 AAVSO 
2455372.0 33253661.340515 AAVSO 
2455377.0 36307805.477010 AAVSO 
2455427.0 57543993.733716 AAVSO 
2455442.0 47863009.232264 AAVSO 
2455447.0 34679481.404481 AAVSO 
2455452.0 31925046.255196 AAVSO 
2455457.0 41731150.139683 AAVSO 
2455462.0 49624834.304940 AAVSO 
2455467.0 40633887.883416 AAVSO 
2455472.0 37739246.342297 AAVSO 
2455477.0 39877954.098735 AAVSO 
2455482.0 39685059.990232 AAVSO 
2455487.0 32980735.869144 AAVSO 
2455492.0 21916765.274398 AAVSO 
2455497.0 19406820.858036 AAVSO 
2455502.0 19179657.071599 AAVSO 
2455507.0 20488453.723637 AAVSO 
2455512.0 32084917.644701 AAVSO 
2455517.0 41718896.369606 AAVSO 
2455522.0 47264338.777329 AAVSO 
2455527.0 46134959.096151 AAVSO 
2455532.0 37182160.121965 AAVSO 
2455537.0 39870079.872288 AAVSO 
2455542.0 34919911.448354 AAVSO 
2455547.0 28860595.764371 AAVSO 
2455552.0 28299405.913114 AAVSO 
2455557.0 39467654.721988 AAVSO 
2455562.0 37517129.327057 AAVSO 
2455567.0 36546646.932368 AAVSO 
2455572.0 33749540.959050 AAVSO 
2455577.0 31157731.172284 AAVSO 
2455582.0 22075265.353995 AAVSO 
2455587.0 19449299.165133 AAVSO 
2455592.0 18120479.909603 AAVSO 
2455597.0 21644192.148928 AAVSO 
2455602.0 33675903.716283 AAVSO 
2455607.0 38569851.491260 AAVSO 
2455612.0 43093653.834221 AAVSO 
2455617.0 40177847.272298 AAVSO 
2455622.0 35787088.035045 AAVSO 
2455627.0 31661555.535228 AAVSO 
2455632.0 23843222.178241 AAVSO 
2455637.0 20948528.733732 AAVSO 
2455642.0 23787090.238174 AAVSO 
2455647.0 30862396.217580 AAVSO 
2455652.0 33731982.218399 AAVSO 
2455657.0 33369812.361964 AAVSO 
2455662.0 32459066.954195 AAVSO 
2455667.0 30894174.529110 AAVSO 
2455672.0 28860483.634086 AAVSO 
2455677.0 24635461.286976 AAVSO 
2455682.0 23076804.659701 AAVSO 
2455687.0 22772253.278548 AAVSO 
2455692.0 24217624.170961 AAVSO 
2455697.0 26075686.015598 AAVSO 
2455702.0 22908676.527678 AAVSO 
2455707.0 27138383.247001 AAVSO 
2455712.0 22908676.527678 AAVSO 
2455717.0 17329546.031337 AAVSO 
2455737.0 14454397.707459 AAVSO 
2455792.0 30199517.204020 AAVSO 
2455797.0 22908676.527678 AAVSO 
2455802.0 19054607.179632 AAVSO 
2455812.0 14515749.655088 AAVSO 
2455817.0 10028296.784997 AAVSO 
2455822.0  9176471.035963 AAVSO 
2455827.0 11249411.654531 AAVSO 
2455832.0 15198699.696277 AAVSO 
2455837.0 24156177.992170 AAVSO 
2455842.0 25189942.625385 AAVSO 
2455847.0 25592252.713745 AAVSO 
2455852.0 21075887.430861 AAVSO 
2455857.0 18450627.276098 AAVSO 
2455862.0 15625223.314634 AAVSO 
2455867.0 15749641.036044 AAVSO 
2455872.0 13386127.037297 AAVSO 
2455877.0 21298143.336663 AAVSO 
2455882.0 18934786.007451 AAVSO 
2455887.0 18289396.525832 AAVSO 
2455892.0 18525286.351244 AAVSO 
2455897.0 16788432.695819 AAVSO 
2455902.0 18541042.325298 AAVSO 
2455907.0 13459314.906444 AAVSO 
2455912.0  9718290.098652 AAVSO 
2455917.0 12407230.569431 AAVSO 
2455922.0 15570937.387456 AAVSO 
2455927.0 19009178.991015 AAVSO 
2455932.0 25838928.094415 AAVSO 
2455937.0 24298035.897914 AAVSO 
2455942.0 20317326.885039 AAVSO 
2455947.0 18641102.397419 AAVSO 
2455952.0 15280859.705532 AAVSO 
2455957.0 13139025.593417 AAVSO 
2455962.0 13182187.628918 AAVSO 
2455967.0 16663539.858803 AAVSO 
2455972.0 17794394.410452 AAVSO 
2455977.0 17977415.708365 AAVSO 
2455982.0 19171283.054502 AAVSO 
2455987.0 19000606.683572 AAVSO 
2455992.0 16167858.531348 AAVSO 
2455997.0 15347144.266433 AAVSO 
2456002.0 14084011.577522 AAVSO 
2456007.0 13957593.574363 AAVSO 
2456012.0 28277476.393499 AAVSO 
2456017.0 19443911.697033 AAVSO 
2456022.0 22062534.909672 AAVSO 
2456027.0 23833008.670495 AAVSO 
2456032.0 22759183.476778 AAVSO 
2456037.0 21854280.214332 AAVSO 
2456042.0 20205146.153928 AAVSO 
2456047.0 15165479.243552 AAVSO 
2456052.0 10293844.371647 AAVSO 
2456057.0 14261460.629556 AAVSO 
2456062.0 22192380.415784 AAVSO 
2456067.0 26278307.762525 AAVSO 
2456072.0 29313773.813807 AAVSO 
2456077.0 34374448.802543 AAVSO 
2456082.0 22460147.660438 AAVSO 
2456087.0 27542287.033382 AAVSO 
2456092.0 25118864.315096 AAVSO 
2456097.0 21248436.301295 AAVSO 
2456167.0 27542287.033382 AAVSO 
2456172.0 27542287.033382 AAVSO 
2456177.0 20562492.130620 AAVSO 
2456182.0 15469835.865890 AAVSO 
2456187.0 12981827.568642 AAVSO 
2456192.0 13090321.205855 AAVSO 
2456197.0 17710045.291246 AAVSO 
2456202.0 22485277.450614 AAVSO 
2456207.0 27642490.227247 AAVSO 
2456212.0 25559725.236430 AAVSO 
2456217.0 24319881.385807 AAVSO 
2456222.0 20567000.214937 AAVSO 
2456227.0 18277363.239883 AAVSO 
2456232.0 14207644.304981 AAVSO 
2456237.0 19093295.203713 AAVSO 
2456242.0 26390430.343842 AAVSO 
2456247.0 29847913.183325 AAVSO 
2456252.0 29330491.777240 AAVSO 
2456257.0 28184544.606801 AAVSO 
2456262.0 23283727.301693 AAVSO 
2456267.0 17986379.575223 AAVSO 
2456272.0 18394583.295246 AAVSO 
2456277.0 14951182.531632 AAVSO 
2456282.0 19725107.956329 AAVSO 
2456287.0 23992249.241215 AAVSO 
2456292.0 31636626.878956 AAVSO 
2456297.0 38931271.943209 AAVSO 
2456302.0 33311118.276639 AAVSO 
2456307.0 31183412.123306 AAVSO 
2456312.0 31239939.998913 AAVSO 
2456317.0 28137237.258041 AAVSO 
2456322.0 22720652.560191 AAVSO 
2456327.0 22779224.265630 AAVSO 
2456332.0 30842706.646256 AAVSO 
2456337.0 35993895.433835 AAVSO 
2456342.0 38620272.205680 AAVSO 
2456347.0 36875793.467346 AAVSO 
2456352.0 32879070.072700 AAVSO 
2456357.0 27626951.168561 AAVSO 
2456362.0 18371480.515888 AAVSO 
2456367.0 14955487.894342 AAVSO 
2456372.0 18887473.148350 AAVSO 
2456377.0 32036773.492506 AAVSO 
2456382.0 43328875.956763 AAVSO 
2456387.0 43501059.753173 AAVSO 
2456392.0 45768427.925676 AAVSO 
2456397.0 43599691.704155 AAVSO 
2456402.0 41444982.932430 AAVSO 
2456407.0 35434780.296552 AAVSO 
2456412.0 29850424.685947 AAVSO 
2456417.0 39077764.515566 AAVSO 
2456422.0 43058344.191254 AAVSO 
2456427.0 47270074.960217 AAVSO 
2456432.0 48371760.009515 AAVSO 
2456437.0 57543993.733716 AAVSO 
2456442.0 27542287.033382 AAVSO 
2456452.0 19054607.179632 AAVSO 
2456457.0 15848931.924611 AAVSO 
2456522.0 43651583.224017 AAVSO 
2456532.0 52480746.024977 AAVSO 
2456537.0 27542287.033382 AAVSO 
2456547.0 13182567.385564 AAVSO 
2456552.0 18681537.117568 AAVSO 
2456557.0 25118864.315096 AAVSO 
2456562.0 35069208.323085 AAVSO 
2456567.0 45016558.639469 AAVSO 
2456572.0 46510302.301787 AAVSO 
2456577.0 54168495.261223 AAVSO 
2456582.0 43513270.567497 AAVSO 
2456587.0 35605108.161862 AAVSO 
2456592.0 28471781.198817 AAVSO 
2456597.0 22679467.984869 AAVSO 
2456602.0 21538363.929701 AAVSO 
2456607.0 33005390.495059 AAVSO 
2456612.0 48676628.999302 AAVSO 
2456617.0 44115569.447400 AAVSO 
2456622.0 49410695.258720 AAVSO 
2456627.0 47273172.369436 AAVSO 
2456632.0 45249207.295846 AAVSO 
2456637.0 44216818.161717 AAVSO 
2456642.0 33472745.968524 AAVSO 
2456647.0 27879322.461502 AAVSO 
2456652.0 32890215.013973 AAVSO 
2456657.0 41380647.957778 AAVSO 
2456662.0 48728049.615650 AAVSO 
2456667.0 53641480.515442 AAVSO 
2456672.0 51104048.230619 AAVSO 
2456677.0 42652553.592268 AAVSO 
2456682.0 36499228.471715 AAVSO 
2456687.0 23425201.534785 AAVSO 
2456692.0 17499333.189850 AAVSO 
2456697.0 15919089.363384 AAVSO 
2456702.0 31533965.592606 AAVSO 
2456707.0 46382268.927408 AAVSO 
2456712.0 49939694.054630 AAVSO 
2456717.0 50284739.391693 AAVSO 
2456722.0 47728980.329555 AAVSO 
2456727.0 45394680.110982 AAVSO 
2456732.0 38683559.386412 AAVSO 
2456737.0 35614606.624208 AAVSO 
2456742.0 39166647.715293 AAVSO 
2456747.0 43751902.605365 AAVSO 
2456752.0 44557486.766644 AAVSO 
2456757.0 40619362.465383 AAVSO 
2456762.0 44342279.372993 AAVSO 
2456767.0 38942865.396859 AAVSO 
2456772.0 36553558.369498 AAVSO 
2456777.0 31117113.360604 AAVSO 
2456782.0 25111817.294548 AAVSO 
2456787.0 24790996.232916 AAVSO 
2456792.0 24713060.415465 AAVSO 
2456797.0 50171877.628621 AAVSO 
2456802.0 41542568.201513 AAVSO 
2456807.0 47863009.232264 AAVSO 
2456812.0 56417340.157955 AAVSO 
2456817.0 43651583.224017 AAVSO 
2456822.0 55504954.461631 AAVSO 
2456827.0 39810717.055350 AAVSO 
2456867.0 30199517.204020 AAVSO 
2456872.0 30199517.204020 AAVSO 
2456897.0 57543993.733716 AAVSO 
2456902.0 46145731.540164 AAVSO 
2456907.0 43651583.224017 AAVSO 
2456912.0 30199517.204020 AAVSO 
2456917.0 22086735.747364 AAVSO 
2456922.0 17913242.606359 AAVSO 
2456927.0 13694943.191040 AAVSO 
2456932.0 20668629.588533 AAVSO 
2456937.0 41088173.180549 AAVSO 
2456942.0 49706460.681512 AAVSO 
2456947.0 53387385.496747 AAVSO 
2456952.0 50998740.759410 AAVSO 
2456957.0 49628553.530438 AAVSO 
2456962.0 42189662.865043 AAVSO 
2456967.0 39390259.131540 AAVSO 
2456972.0 34441497.384587 AAVSO 
2456977.0 37961753.623731 AAVSO 
2456982.0 50525013.503349 AAVSO 
2456987.0 52213149.261864 AAVSO 
2456992.0 57543177.341927 AAVSO 
2456997.0 47657878.723989 AAVSO 
2457002.0 36709461.123133 AAVSO 
2457007.0 25851228.397918 AAVSO 
2457012.0 16451930.963918 AAVSO 
2457017.0 13193226.618989 AAVSO 
2457022.0 16045266.644852 AAVSO 
2457027.0 29471720.929005 AAVSO 
2457032.0 41881253.247997 AAVSO 
2457037.0 52610142.138221 AAVSO 
2457042.0 52615790.517088 AAVSO 
2457047.0 53753491.448359 AAVSO 
2457052.0 48105301.293766 AAVSO 
2457057.0 39765649.397421 AAVSO 
2457062.0 33475322.918196 AAVSO 
2457067.0 30181064.705640 AAVSO 
2457072.0 38647772.594191 AAVSO 
2457077.0 46022251.157794 AAVSO 
2457082.0 49263558.910659 AAVSO 
2457087.0 49359205.393722 AAVSO 
2457092.0 44915269.648801 AAVSO 
2457097.0 37794386.680695 AAVSO 
2457102.0 27413118.913997 AAVSO 
2457107.0 20519900.547798 AAVSO 
2457112.0 23905651.189907 AAVSO 
2457117.0 39959419.913479 AAVSO 
2457122.0 47929070.332136 AAVSO 
2457127.0 50034039.145803 AAVSO 
2457132.0 50027668.953793 AAVSO 
2457137.0 44384522.168324 AAVSO 
2457142.0 33245302.265212 AAVSO 
2457147.0 29806804.203580 AAVSO 
2457152.0 32773035.386343 AAVSO 
2457157.0 44115569.447400 AAVSO 
2457167.0 42321637.119662 AAVSO 
2457172.0 52480746.024977 AAVSO 
2457177.0 42310305.440845 AAVSO 
2457182.0 31939767.517303 AAVSO 
2457187.0 35345647.117289 AAVSO 
2457192.0 39810717.055350 AAVSO 
2457257.0 57543993.733716 AAVSO 
2457267.0 57543993.733716 AAVSO 
2457272.0 42371294.501128 AAVSO 
2457277.0 41224872.094125 AAVSO 
2457282.0 30057089.383943 AAVSO 
2457287.0 26854931.660982 AAVSO 
2457292.0 36662956.886544 AAVSO 
2457297.0 44723354.518391 AAVSO 
2457302.0 50705170.084509 AAVSO 
2457307.0 49992105.944848 AAVSO 
2457312.0 47697434.082420 AAVSO 
2457317.0 36578545.018876 AAVSO 
2457322.0 27840614.992899 AAVSO 
2457327.0 22556776.445605 AAVSO 
2457332.0 27488708.010296 AAVSO 
2457337.0 34456689.765898 AAVSO 
2457342.0 40096789.444918 AAVSO 
2457347.0 44222602.698353 AAVSO 
2457352.0 48100786.842182 AAVSO 
2457357.0 45463907.990177 AAVSO 
2457362.0 40436844.076299 AAVSO 
2457367.0 39969095.784603 AAVSO 
2457372.0 39369549.915554 AAVSO 
2457377.0 32010259.642284 AAVSO 
2457382.0 36212533.911362 AAVSO 
2457387.0 37965871.175993 AAVSO 
2457392.0 41443696.481664 AAVSO 
2457397.0 43401504.534739 AAVSO 
2457402.0 44563765.900224 AAVSO 
2457407.0 41073913.231506 AAVSO 
2457412.0 34478580.616402 AAVSO 
2457417.0 29375260.191396 AAVSO 
2457422.0 24448577.507043 AAVSO 
2457427.0 20182622.748738 AAVSO 
2457432.0 28665102.509857 AAVSO 
2457437.0 45049862.750693 AAVSO 
2457442.0 56475653.598089 AAVSO 
2457447.0 51954931.617932 AAVSO 
2457452.0 50317147.533396 AAVSO 
2457457.0 43836273.398453 AAVSO 
2457462.0 35902899.707890 AAVSO 
2457467.0 37074765.914624 AAVSO 
2457472.0 30711891.470405 AAVSO 
2457477.0 41537760.942328 AAVSO 
2457482.0 41741947.204492 AAVSO 
2457487.0 44701662.338423 AAVSO 
2457492.0 44050206.938786 AAVSO 
2457497.0 42209535.603783 AAVSO 
2457502.0 35292185.066867 AAVSO 
2457507.0 35646664.249213 AAVSO 
2457512.0 30318057.038972 AAVSO 
2457517.0 27277236.891360 AAVSO 
2457522.0 27182786.830060 AAVSO 
2457527.0 44394275.750994 AAVSO 
2457532.0 43651583.224017 AAVSO 
2457542.0 45328552.940987 AAVSO 
2457547.0 50597788.478866 AAVSO 
2457552.0 26083859.663946 AAVSO 
2457612.0 33113112.148259 AAVSO 
2457622.0 52703501.482990 AAVSO 
2457637.0 43957570.176745 AAVSO 
2457642.0 35396317.737753 AAVSO 
2457652.0 14602777.710524 AAVSO 
2457657.0 18683574.535936 AAVSO 
2457662.0 28746552.306532 AAVSO 
2457667.0 47503523.404035 AAVSO 
2457672.0 55295808.373263 AAVSO 
2457682.0 58553186.398716 AAVSO 
2457687.0 52331011.085562 AAVSO 
2457692.0 38803124.784514 AAVSO 
2457697.0 33312615.867466 AAVSO 
2457702.0 30677379.512831 AAVSO 
2457707.0 37811531.062159 AAVSO 
2457712.0 51492599.761823 AAVSO 
2457717.0 48601175.332545 AAVSO 
2457722.0 50603598.106803 AAVSO 
2457727.0 47459381.555615 AAVSO 
2457732.0 39817740.992280 AAVSO 
2457737.0 20968490.878803 AAVSO 
2457742.0 17125604.284363 AAVSO 
2457747.0 21805755.021320 AAVSO 
2457752.0 34413229.225560 AAVSO 
2457757.0 45999090.164231 AAVSO 
2457762.0 48803804.013729 AAVSO 
2457767.0 51834169.706134 AAVSO 
2457772.0 43706801.620171 AAVSO 
2457777.0 40514979.064027 AAVSO 
2457782.0 39565349.563445 AAVSO 
2457787.0 38960316.418504 AAVSO 
2457792.0 39604984.248266 AAVSO 
2457797.0 43415232.897277 AAVSO 
2457802.0 44519608.998329 AAVSO 
2457807.0 43885031.444158 AAVSO 
2457812.0 43289451.626132 AAVSO 
2457817.0 39482868.513734 AAVSO 
2457822.0 35773154.196244 AAVSO 
2457827.0 30610846.651262 AAVSO 
2457832.0 26148148.558155 AAVSO 
2457837.0 25763419.489246 AAVSO 
2457842.0 34948023.839786 AAVSO 
2457847.0 46186190.150934 AAVSO 
2457852.0 55170485.484421 AAVSO 
2457857.0 53068427.874638 AAVSO 
2457862.0 44109572.429412 AAVSO 
2457867.0 38698453.642003 AAVSO 
2457872.0 24363787.037927 AAVSO 
2457877.0 16386944.300636 AAVSO 
2457882.0 18448922.425566 AAVSO 
2457887.0 33795094.817005 AAVSO 
2457892.0 53373658.836018 AAVSO 
2457897.0 45721809.281472 AAVSO 
2457962.0 17378008.287494 AAVSO 
2457982.0 57543993.733716 AAVSO 
2457992.0 52480746.024977 AAVSO 
2457997.0 39895205.702932 AAVSO 
2458002.0 36307805.477010 AAVSO 
2458007.0 29399228.738341 AAVSO 
2458012.0 19638879.824410 AAVSO 
2458017.0 14724002.338712 AAVSO 
2458022.0 17203864.452047 AAVSO 
2458027.0 23938601.803123 AAVSO 
2458032.0 28109468.194903 AAVSO 
2458037.0 29719344.124613 AAVSO 
2458042.0 23732706.208597 AAVSO 
2458047.0 19002959.954622 AAVSO 
2458052.0 11547889.467056 AAVSO 
2458057.0 10201180.666425 AAVSO 
2458062.0  8486697.758017 AAVSO 
2458067.0 13147714.121224 AAVSO 
2458072.0 19447171.983200 AAVSO 
2458077.0 24589829.701638 AAVSO 
2458082.0 24416232.701230 AAVSO 
2458087.0 23112618.989470 AAVSO 
2458092.0 24211902.735262 AAVSO 
2458097.0 21835285.520037 AAVSO 
2458102.0 20457578.890913 AAVSO 
2458107.0 22791972.336278 AAVSO 
2458112.0 23551657.548112 AAVSO 
2458117.0 29697285.557672 AAVSO 
2458122.0 25211872.794728 AAVSO 
2458127.0 23277432.294272 AAVSO 
2458132.0 22325411.045195 AAVSO 
2458137.0 19290510.538823 AAVSO 
2458142.0 17102839.541642 AAVSO 
2458147.0 13833404.573297 AAVSO 
2458152.0 12287806.119321 AAVSO 
2458157.0 14937960.473168 AAVSO 
2458162.0 16151070.765110 AAVSO 
2458167.0 18103230.406679 AAVSO 
2458172.0 19439560.540332 AAVSO 
2458177.0 20273841.248697 AAVSO 
2458182.0 16889613.990591 AAVSO 
2458187.0 16032058.518041 AAVSO 
2458192.0 13158806.845977 AAVSO 
2458197.0 14650747.215185 AAVSO 
2458202.0 11850648.729380 AAVSO 
2458207.0 15652494.995574 AAVSO 
2458212.0 18011907.224393 AAVSO 
2458217.0 18709131.547108 AAVSO 
2458222.0 16538629.729769 AAVSO 
2458227.0 15824464.901467 AAVSO 
2458232.0 15920397.804400 AAVSO 
2458237.0 14314368.165678 AAVSO 
2458242.0 12908136.408944 AAVSO 
2458247.0 14044037.022451 AAVSO 
2458252.0 18205359.800831 AAVSO 
2458257.0 23750290.331705 AAVSO 
2458262.0 27542287.033382 AAVSO 
2458267.0 26330575.674239 AAVSO 
2458272.0 14454397.707459 AAVSO 
2458282.0 14454397.707459 AAVSO 
2458287.0 14454397.707459 AAVSO 
2458342.0 19054607.179632 AAVSO 
2458347.0 19054607.179632 AAVSO 
2458352.0 20892961.308540 AAVSO 
2458362.0 20892961.308540 AAVSO 
2458367.0 15726239.449821 AAVSO 
2458372.0 11519228.317465 AAVSO 
2458377.0 10260399.564051 AAVSO 
2458382.0 10928611.574634 AAVSO 
2458387.0 17508463.359176 AAVSO 
2458392.0 21526878.781175 AAVSO 
2458397.0 28148310.233684 AAVSO 
2458402.0 31874666.034377 AAVSO 
2458407.0 26313614.421227 AAVSO 
2458412.0 27707175.157437 AAVSO 
2458417.0 23477363.397979 AAVSO 
2458422.0 21339827.178759 AAVSO 
2458427.0 20534710.810943 AAVSO 
2458432.0 23347957.949172 AAVSO 
2458437.0 24001721.466901 AAVSO 
2458442.0 23602800.031230 AAVSO 
2458447.0 25319866.151662 AAVSO 
2458452.0 24120826.366132 AAVSO 
2458457.0 22566891.086242 AAVSO 
2458462.0 20272103.065877 AAVSO 
2458467.0 19075728.904557 AAVSO 
2458472.0 18781142.954410 AAVSO 
2458477.0 23158450.338415 AAVSO 
2458482.0 26984648.796661 AAVSO 
2458487.0 32005843.390514 AAVSO 
2458492.0 32346626.023564 AAVSO 
2458497.0 28172207.787537 AAVSO 
2458502.0 25512192.327080 AAVSO 
2458507.0 20098585.162715 AAVSO 
2458512.0 14488020.376208 AAVSO 
2458517.0 12348266.659519 AAVSO 
2458522.0 15666931.102454 AAVSO 
2458527.0 24812003.988160 AAVSO 
2458532.0 30637754.590960 AAVSO 
2458537.0 33988007.025425 AAVSO 
2458542.0 35822016.335698 AAVSO 
2458547.0 34237638.814497 AAVSO 
2458552.0 30880202.564754 AAVSO 
2458557.0 30270253.383565 AAVSO 
2458562.0 30333089.628148 AAVSO 
2458567.0 29902386.558678 AAVSO 
2458572.0 31285155.275106 AAVSO 
2458577.0 32545903.312655 AAVSO 
2458582.0 32791685.252543 AAVSO 
2458587.0 37813628.485136 AAVSO 
2458592.0 35059888.177875 AAVSO 
2458597.0 31223207.962458 AAVSO 
2458602.0 25226077.418299 AAVSO 
2458607.0 16813136.007905 AAVSO 
2458612.0 14544134.758128 AAVSO 
2458617.0 15280287.836529 AAVSO 
2458622.0 21691042.294792 AAVSO 
2458627.0 36307805.477010 AAVSO 
2458632.0 43651583.224017 AAVSO 
2458647.0 43651583.224017 AAVSO 
2458652.0 43651583.224017 AAVSO 
2458662.0 43651583.224017 AAVSO 
2458712.0 30199517.204020 AAVSO 
2458727.0 52480746.024977 AAVSO 
2458737.0 45204252.767108 AAVSO 
2458742.0 39944583.371236 AAVSO 
2458747.0 33317752.533915 AAVSO 
2458752.0 37255485.687481 AAVSO 
2458757.0 43342686.972967 AAVSO 
2458762.0 43453571.243517 AAVSO 
2458767.0 47194870.037713 AAVSO 
2458772.0 39350491.803725 AAVSO 
2458777.0 39585498.308169 AAVSO 
2458782.0 33037388.916439 AAVSO 
2458787.0 25841732.939016 AAVSO 
2458792.0 19095045.988825 AAVSO 
2458797.0 22652820.942047 AAVSO 
2458802.0 32025397.142473 AAVSO 
2458807.0 50393007.538673 AAVSO 
2458812.0 45736004.060139 AAVSO 
2458817.0 49966254.027409 AAVSO 
2458822.0 48755356.249014 AAVSO 
2458827.0 46255066.222592 AAVSO 
2458832.0 35402538.561637 AAVSO 
2458837.0 27359364.085753 AAVSO 
2458842.0 26094893.297571 AAVSO 
2458847.0 30742527.039220 AAVSO 
2458852.0 54369346.766203 AAVSO 
2458857.0 56704484.068893 AAVSO 
2458867.0 52899529.488805 AAVSO 
2458872.0 42844822.820998 AAVSO 
2458877.0 32421569.730778 AAVSO 
2458882.0 30761037.533369 AAVSO 
2458887.0 31651867.467467 AAVSO 
2458892.0 41473629.034127 AAVSO 
2458897.0 47078891.524365 AAVSO 
2458902.0 47489667.559419 AAVSO 
2458907.0 54630384.940002 AAVSO 
2458912.0 47781771.506463 AAVSO 
2458917.0 38931044.891203 AAVSO 
2458922.0 31940671.407953 AAVSO 
2458927.0 29280169.502719 AAVSO 
2458932.0 26027054.208795 AAVSO 
2458937.0 28183413.846114 AAVSO 
2458942.0 38561863.974981 AAVSO 
2458947.0 49370739.159151 AAVSO 
2458952.0 53350036.858044 AAVSO 
2458957.0 50749139.118937 AAVSO 
2458962.0 49325407.476536 AAVSO 
2458967.0 41751217.790364 AAVSO 
2458972.0 38159414.539049 AAVSO 
2458977.0 28129300.785485 AAVSO 
2458982.0 26883493.588360 AAVSO 
2458987.0 34857787.971160 AAVSO 
2458992.0 49076504.134769 AAVSO 
2412129.0 21717896.205717 DASCH 
2414389.0 30955158.904756 DASCH 
2414984.0 19958889.231558 DASCH 
2414989.0 32130587.144576 DASCH 
2415104.0 20826242.701934 DASCH 
2415379.0 38066532.789255 DASCH 
2415419.0 36291748.390881 DASCH 
2415424.0 32808983.829193 DASCH 
2415434.0 42307138.484293 DASCH 
2415499.0 42307138.484293 DASCH 
2415529.0 26220771.458363 DASCH 
2415719.0 30570511.695885 DASCH 
2415749.0 34163269.093282 DASCH 
2415764.0 21272069.453826 DASCH 
2415819.0 18839075.980536 DASCH 
2415839.0 31735163.544827 DASCH 
2415864.0 22020631.171977 DASCH 
2415869.0 53089276.710891 DASCH 
2416034.0 41334173.555236 DASCH 
2416044.0 31533050.308033 DASCH 
2416059.0 41818415.701060 DASCH 
2416064.0 54280785.324330 DASCH 
2416074.0 36729333.551109 DASCH 
2416079.0 25879529.374499 DASCH 
2416084.0 24219677.128606 DASCH 
2416089.0 20776749.165082 DASCH 
2416114.0 40378967.237504 DASCH 
2416124.0 28699530.466687 DASCH 
2416134.0 29811764.347723 DASCH 
2416144.0 30189390.953821 DASCH 
2416149.0 25541415.816864 DASCH 
2416164.0 30094886.984397 DASCH 
2416169.0 25541415.816864 DASCH 
2416174.0 27989811.481806 DASCH 
2416189.0 35002916.954788 DASCH 
2416199.0 29811764.347723 DASCH 
2416234.0 18839075.980536 DASCH 
2416239.0 38520539.827331 DASCH 
2416249.0 25541415.816864 DASCH 
2416399.0 22326167.310392 DASCH 
2416404.0 20245348.306679 DASCH 
2416409.0 20707228.496622 DASCH 
2416414.0 32041862.450596 DASCH 
2416434.0 35020479.072147 DASCH 
2416444.0 29552226.024391 DASCH 
2416449.0 23590045.664311 DASCH 
2416459.0 26388719.210267 DASCH 
2416464.0 19675056.429025 DASCH 
2416469.0 32062217.441922 DASCH 
2416474.0 36729333.551109 DASCH 
2416484.0 23576845.574837 DASCH 
2416494.0 26347391.231193 DASCH 
2416504.0 17372688.459313 DASCH 
2416519.0 28003256.287011 DASCH 
2416529.0 19393825.821266 DASCH 
2416534.0 15471915.649790 DASCH 
2416544.0 19147067.165686 DASCH 
2416549.0 18025878.320136 DASCH 
2416554.0 24545560.788735 DASCH 
2416559.0 22020631.171977 DASCH 
2416574.0 25879529.374499 DASCH 
2416579.0 24219677.128606 DASCH 
2416584.0 23859730.773576 DASCH 
2416589.0 28699530.466687 DASCH 
2416604.0 28517546.725163 DASCH 
2416754.0 32932444.627182 DASCH 
2416769.0 22326167.310392 DASCH 
2416774.0 14280483.183334 DASCH 
2416779.0 17496096.335142 DASCH 
2416784.0 26605011.398441 DASCH 
2416794.0 26013397.405635 DASCH 
2416799.0 30567110.982637 DASCH 
2416804.0 21717896.205717 DASCH 
2416809.0 23983909.479091 DASCH 
2416814.0 22708942.367440 DASCH 
2416819.0 22175027.064090 DASCH 
2416824.0 18482180.594670 DASCH 
2416829.0 21417936.730310 DASCH 
2416834.0 13370197.504571 DASCH 
2416844.0 22914534.687817 DASCH 
2416854.0 24629492.316750 DASCH 
2416859.0 22945747.019216 DASCH 
2416869.0 16997150.195371 DASCH 
2416874.0 12436408.287628 DASCH 
2416879.0 18868744.220753 DASCH 
2416884.0 21824364.513114 DASCH 
2416889.0 20826242.701934 DASCH 
2416899.0 23736813.381334 DASCH 
2416904.0 19940952.611679 DASCH 
2416909.0 29066865.699394 DASCH 
2416914.0 29437599.843160 DASCH 
2416924.0 31388273.187774 DASCH 
2416934.0 30189390.953821 DASCH 
2416939.0 24874459.813245 DASCH 
2416954.0 17451970.229850 DASCH 
2416959.0 23896781.187832 DASCH 
2416964.0 14564695.850954 DASCH 
2416984.0 41334173.555236 DASCH 
2417144.0 33749209.753412 DASCH 
2417159.0 29437599.843160 DASCH 
2417219.0 32932444.627182 DASCH 
2417234.0 37624936.689220 DASCH 
2417239.0 31343365.210431 DASCH 
2417249.0 29855047.959678 DASCH 
2417254.0 33749209.753412 DASCH 
2417264.0 31343365.210431 DASCH 
2417279.0 30570511.695885 DASCH 
2417284.0 18025878.320136 DASCH 
2417294.0 31345161.224792 DASCH 
2417299.0 32433088.273863 DASCH 
2417314.0 29066865.699394 DASCH 
2417324.0 28335562.983638 DASCH 
2417509.0 32932444.627182 DASCH 
2417519.0 30746588.491067 DASCH 
2417524.0 32130587.144576 DASCH 
2417574.0 23896781.187832 DASCH 
2417599.0 43800607.168338 DASCH 
2417604.0 25541415.816864 DASCH 
2417609.0 27263559.688037 DASCH 
2417619.0 27136633.901176 DASCH 
2417624.0 27974932.374530 DASCH 
2417629.0 29811764.347723 DASCH 
2417644.0 27617608.046719 DASCH 
2417674.0 41818415.701060 DASCH 
2417704.0 37616688.112722 DASCH 
2417879.0 40378967.237504 DASCH 
2417884.0 25206402.102959 DASCH 
2417904.0 36291748.390881 DASCH 
2417934.0 32529669.553845 DASCH 
2417939.0 31343365.210431 DASCH 
2417944.0 20298950.861876 DASCH 
2417954.0 33749209.753412 DASCH 
2417969.0 25206402.102959 DASCH 
2417974.0 37616688.112722 DASCH 
2417989.0 30955158.904756 DASCH 
2417994.0 34163269.093282 DASCH 
2418004.0 25484831.562556 DASCH 
2418009.0 27974932.374530 DASCH 
2418024.0 50771104.997024 DASCH 
2418034.0 36729333.551109 DASCH 
2418044.0 42800383.363762 DASCH 
2418069.0 30955158.904756 DASCH 
2418089.0 35858175.035516 DASCH 
2418249.0 33649922.623497 DASCH 
2418279.0 29066865.699394 DASCH 
2418304.0 33749209.753412 DASCH 
2418324.0 45461511.220669 DASCH 
2418354.0 24782300.540142 DASCH 
2418364.0 38520539.827331 DASCH 
2418379.0 23896781.187832 DASCH 
2418384.0 37616688.112722 DASCH 
2418394.0 45857187.141231 DASCH 
2418399.0 24219677.128606 DASCH 
2418404.0 21717896.205717 DASCH 
2418419.0 40854370.968090 DASCH 
2418599.0 25879529.374499 DASCH 
2418604.0 41818415.701060 DASCH 
2418614.0 25879529.374499 DASCH 
2418619.0 30570511.695885 DASCH 
2418629.0 23004468.687035 DASCH 
2418639.0 22945747.019216 DASCH 
2418649.0 26565171.016353 DASCH 
2418659.0 48536783.817456 DASCH 
2418684.0 22945747.019216 DASCH 
2418689.0 38115318.404546 DASCH 
2418704.0 23576845.574837 DASCH 
2418719.0 19395114.990121 DASCH 
2418724.0 13142674.011123 DASCH 
2418729.0 19958889.231558 DASCH 
2418734.0 24219677.128606 DASCH 
2418739.0 35647332.672834 DASCH 
2418779.0 44307670.943400 DASCH 
2418959.0 21717896.205717 DASCH 
2418984.0 24547068.470925 DASCH 
2418989.0 25206402.102959 DASCH 
2418994.0 17592112.067441 DASCH 
2419009.0 18294451.465508 DASCH 
2419014.0 28886581.413399 DASCH 
2419029.0 25879529.374499 DASCH 
2419039.0 18839075.980536 DASCH 
2419054.0 20534457.954987 DASCH 
2419059.0 30038926.082061 DASCH 
2419089.0 17496096.335142 DASCH 
2419114.0 36729333.551109 DASCH 
2419119.0 24545560.788735 DASCH 
2419129.0 25879529.374499 DASCH 
2419324.0 22326167.310392 DASCH 
2419334.0 29437599.843160 DASCH 
2419339.0 26220771.458363 DASCH 
2419354.0 27263559.688037 DASCH 
2419359.0 20245348.306679 DASCH 
2419364.0 24219677.128606 DASCH 
2419369.0 25206402.102959 DASCH 
2419384.0 27974932.374530 DASCH 
2419389.0 33030113.256467 DASCH 
2419394.0 23259843.149173 DASCH 
2419409.0 15964065.306171 DASCH 
2419414.0 43800607.168338 DASCH 
2419419.0 32529669.553845 DASCH 
2419424.0 39907922.034518 DASCH 
2419439.0 23427103.834247 DASCH 
2419444.0 28283854.478074 DASCH 
2419449.0 22560464.574921 DASCH 
2419454.0 21120727.299904 DASCH 
2419459.0 23896781.187832 DASCH 
2419464.0 17759767.468161 DASCH 
2419479.0 45857187.141231 DASCH 
2419504.0 13591519.832328 DASCH 
2419514.0 20826242.701934 DASCH 
2419689.0 29811764.347723 DASCH 
2419734.0 20826242.701934 DASCH 
2419739.0 29066865.699394 DASCH 
2419774.0 36454318.395674 DASCH 
2419779.0 30955158.904756 DASCH 
2419794.0 31343365.210431 DASCH 
2419809.0 32529669.553845 DASCH 
2419819.0 23896781.187832 DASCH 
2419824.0 22483189.095596 DASCH 
2419834.0 30890438.570001 DASCH 
2419839.0 43298192.181909 DASCH 
2419859.0 34163269.093282 DASCH 
2420074.0 40854370.968090 DASCH 
2420079.0 42307138.484293 DASCH 
2420094.0 23377614.706675 DASCH 
2420099.0 30570511.695885 DASCH 
2420109.0 25452565.543296 DASCH 
2420119.0 36291748.390881 DASCH 
2420144.0 18294451.465508 DASCH 
2420149.0 44819426.521806 DASCH 
2420174.0 39441195.399911 DASCH 
2420179.0 35002916.954788 DASCH 
2420204.0 28537615.171290 DASCH 
2420219.0 46383280.216490 DASCH 
2420234.0 37616688.112722 DASCH 
2420434.0 11844695.324065 DASCH 
2420449.0 44457260.359435 DASCH 
2420454.0 38978747.740809 DASCH 
2420464.0 30189390.953821 DASCH 
2420479.0 14070166.904006 DASCH 
2420484.0 28304811.679036 DASCH 
2420489.0 38795979.987874 DASCH 
2420504.0 35302351.702506 DASCH 
2420539.0  2514045.298145 DASCH 
2420544.0 44307670.943400 DASCH 
2420549.0 43800607.168338 DASCH 
2420564.0 30955158.904756 DASCH 
2420569.0 28572731.177780 DASCH 
2420574.0 24545560.788735 DASCH 
2420579.0 15586115.739300 DASCH 
2420594.0 30570511.695885 DASCH 
2420599.0 33749209.753412 DASCH 
2420769.0 37616688.112722 DASCH 
2420774.0 24545560.788735 DASCH 
2420809.0 28699530.466687 DASCH 
2420814.0 35219667.356284 DASCH 
2420844.0 40309523.023621 DASCH 
2420894.0 17670321.658064 DASCH 
2420899.0 20597830.544865 DASCH 
2420919.0 33338946.532388 DASCH 
2420924.0 26912757.264219 DASCH 
2420939.0 24547829.837217 DASCH 
2420944.0 47990947.302510 DASCH 
2420989.0 36729333.551109 DASCH 
2421124.0 29437599.843160 DASCH 
2421134.0 22945747.019216 DASCH 
2421159.0 36291748.390881 DASCH 
2421164.0 30189390.953821 DASCH 
2421179.0 21120727.299904 DASCH 
2421189.0 41343052.860898 DASCH 
2421194.0 43800607.168338 DASCH 
2421214.0 29066865.699394 DASCH 
2421219.0 27263559.688037 DASCH 
2421239.0 38978747.740809 DASCH 
2421244.0 27617608.046719 DASCH 
2421249.0 33338946.532388 DASCH 
2421254.0 29437599.843160 DASCH 
2421259.0 31751478.161534 DASCH 
2421269.0 29811764.347723 DASCH 
2421274.0 22634530.539887 DASCH 
2421279.0 27617608.046719 DASCH 
2421284.0 37170967.636973 DASCH 
2421299.0 24219677.128606 DASCH 
2421304.0 28335562.983638 DASCH 
2421309.0 29477805.928186 DASCH 
2421314.0 18234189.331054 DASCH 
2421339.0 27617608.046719 DASCH 
2421359.0 26220771.458363 DASCH 
2421364.0 21185395.774167 DASCH 
2421369.0 30955158.904756 DASCH 
2421489.0 30586381.693993 DASCH 
2421529.0  8533738.537600 DASCH 
2421534.0 12637136.368590 DASCH 
2421539.0 32529669.553845 DASCH 
2421544.0 24874459.813245 DASCH 
2421574.0 37170967.636973 DASCH 
2421624.0 28335562.983638 DASCH 
2421629.0 18839075.980536 DASCH 
2421639.0 31735163.544827 DASCH 
2421664.0 36729333.551109 DASCH 
2421669.0 30570511.695885 DASCH 
2421684.0 22945747.019216 DASCH 
2421714.0 34581159.677053 DASCH 
2421719.0 28886581.413399 DASCH 
2421859.0 21417936.730310 DASCH 
2421889.0 25879529.374499 DASCH 
2421904.0 22634530.539887 DASCH 
2421909.0 18839075.980536 DASCH 
2421934.0 34581159.677053 DASCH 
2421949.0 29437599.843160 DASCH 
2421954.0 30955158.904756 DASCH 
2421989.0 32137904.918807 DASCH 
2421994.0 21934611.291709 DASCH 
2421999.0 15964065.306171 DASCH 
2422009.0 10816514.664401 DASCH 
2422029.0 19675056.429025 DASCH 
2422069.0 58479102.287333 DASCH 
2422229.0 12484719.118873 DASCH 
2422239.0 37278059.159431 DASCH 
2422259.0 33338946.532388 DASCH 
2422269.0 16214715.006982 DASCH 
2422279.0 21717896.205717 DASCH 
2422284.0 46914241.171039 DASCH 
2422294.0 37344333.768225 DASCH 
2422299.0 43298192.181909 DASCH 
2422309.0 25871182.066637 DASCH 
2422319.0 34718011.873890 DASCH 
2422334.0 47450115.046813 DASCH 
2422339.0 39739053.060633 DASCH 
2422349.0 25879529.374499 DASCH 
2422364.0 24672431.387268 DASCH 
2422374.0 43076800.038521 DASCH 
2422399.0 37170967.636973 DASCH 
2422404.0 22945747.019216 DASCH 
2422414.0 33338946.532388 DASCH 
2422429.0 50204784.102377 DASCH 
2422589.0 31735163.544827 DASCH 
2422619.0 39441195.399911 DASCH 
2422634.0 25541415.816864 DASCH 
2422639.0 31735163.544827 DASCH 
2422659.0 49087670.895491 DASCH 
2422664.0 39907922.034518 DASCH 
2422674.0 21120727.299904 DASCH 
2422679.0 36291748.390881 DASCH 
2422684.0 17759767.468161 DASCH 
2422689.0 25310632.986728 DASCH 
2422694.0 28595954.705447 DASCH 
2422699.0 39518236.017701 DASCH 
2422719.0 31085638.882690 DASCH 
2422724.0 28335562.983638 DASCH 
2422729.0 31640345.071870 DASCH 
2422749.0 49924219.685638 DASCH 
2422759.0 55494445.736773 DASCH 
2422769.0 28699530.466687 DASCH 
2422774.0 28335562.983638 DASCH 
2422779.0 35302660.331718 DASCH 
2422949.0 45335917.316278 DASCH 
2422974.0 41334173.555236 DASCH 
2422989.0 31993378.094323 DASCH 
2422994.0 38066532.789255 DASCH 
2422999.0 32529669.553845 DASCH 
2423019.0 19115173.551217 DASCH 
2423029.0 30806639.140348 DASCH 
2423044.0 32714432.008898 DASCH 
2423049.0 31647252.283731 DASCH 
2423064.0 21717896.205717 DASCH 
2423084.0 28699530.466687 DASCH 
2423104.0 17234842.553600 DASCH 
2423114.0 35141035.429411 DASCH 
2423134.0 33064346.746440 DASCH 
2423154.0 26806213.244064 DASCH 
2423374.0 22359302.677517 DASCH 
2423379.0 26942026.677826 DASCH 
2423384.0 19958889.231558 DASCH 
2423399.0 36877410.920465 DASCH 
2423404.0 38978747.740809 DASCH 
2423414.0 22945747.019216 DASCH 
2423429.0 39441195.399911 DASCH 
2423434.0 44819426.521806 DASCH 
2423454.0 20534457.954987 DASCH 
2423459.0 14988748.736979 DASCH 
2423464.0 13235829.547144 DASCH 
2423469.0 14116737.612992 DASCH 
2423474.0 17234842.553600 DASCH 
2423489.0 38520539.827331 DASCH 
2423494.0 41334173.555236 DASCH 
2423499.0 20826242.701934 DASCH 
2423514.0 28335562.983638 DASCH 
2423699.0 35002916.954788 DASCH 
2423729.0 38520539.827331 DASCH 
2423734.0 33642819.245842 DASCH 
2423739.0 19721907.525223 DASCH 
2423744.0 20085898.659301 DASCH 
2423749.0 17234842.553600 DASCH 
2423769.0 39017332.342531 DASCH 
2423784.0 21120727.299904 DASCH 
2423819.0 35002916.954788 DASCH 
2423869.0 32932444.627182 DASCH 
2424079.0 29437599.843160 DASCH 
2424094.0 22634530.539887 DASCH 
2424104.0 23544554.819364 DASCH 
2424119.0 16719498.598490 DASCH 
2424144.0 34581159.677053 DASCH 
2424164.0 22462492.072754 DASCH 
2424174.0 25879529.374499 DASCH 
2424179.0 34850318.595409 DASCH 
2424194.0 15039979.032005 DASCH 
2424199.0 19675056.429025 DASCH 
2424204.0 25206402.102959 DASCH 
2424209.0 15160792.441990 DASCH 
2424439.0 14048710.320372 DASCH 
2424444.0 16719498.598490 DASCH 
2424454.0 26220771.458363 DASCH 
2424464.0 26912757.264219 DASCH 
2424469.0 25879529.374499 DASCH 
2424499.0 33559216.348991 DASCH 
2424519.0 29066865.699394 DASCH 
2424524.0  6979821.271673 DASCH 
2424529.0 11018380.389181 DASCH 
2424534.0 29405987.000840 DASCH 
2424539.0 27974932.374530 DASCH 
2424549.0 34581159.677053 DASCH 
2424564.0 30189390.953821 DASCH 
2424584.0 32932444.627182 DASCH 
2424799.0 41334173.555236 DASCH 
2424824.0 29437599.843160 DASCH 
2424854.0 34581159.677053 DASCH 
2424864.0 28701214.341516 DASCH 
2424904.0 16719498.598490 DASCH 
2424909.0 24642095.430007 DASCH 
2424914.0 24975217.442946 DASCH 
2424939.0 40854370.968090 DASCH 
2424944.0 28335562.983638 DASCH 
2424974.0 39441195.399911 DASCH 
2424979.0 30570511.695885 DASCH 
2425229.0 23963541.930861 DASCH 
2425234.0 38520539.827331 DASCH 
2425239.0 29846723.474313 DASCH 
2425264.0 32430513.582015 DASCH 
2425269.0 19393825.821266 DASCH 
2425289.0 35858175.035516 DASCH 
2425294.0 28335562.983638 DASCH 
2425314.0 18839075.980536 DASCH 
2425324.0 41334173.555236 DASCH 
2425389.0 27263559.688037 DASCH 
2425544.0 28668494.623767 DASCH 
2425554.0 22326167.310392 DASCH 
2425559.0 27275150.362911 DASCH 
2425564.0 33749209.753412 DASCH 
2425584.0 29811764.347723 DASCH 
2425589.0 18565509.687597 DASCH 
2425594.0 32529669.553845 DASCH 
2425599.0 22246682.707792 DASCH 
2425609.0 22945747.019216 DASCH 
2425629.0 26145524.132805 DASCH 
2425634.0 26220771.458363 DASCH 
2425639.0 32932444.627182 DASCH 
2425644.0 26348721.496166 DASCH 
2425649.0 32932444.627182 DASCH 
2425679.0 23842743.644481 DASCH 
2425684.0 19115173.551217 DASCH 
2425699.0 40854370.968090 DASCH 
2425704.0 40854370.968090 DASCH 
2425709.0 35428576.704566 DASCH 
2425729.0 26912757.264219 DASCH 
2425889.0 19675056.429025 DASCH 
2425904.0 36729333.551109 DASCH 
2425919.0 20245348.306679 DASCH 
2425924.0 20826242.701934 DASCH 
2425939.0 27750359.846746 DASCH 
2425944.0 36729333.551109 DASCH 
2425964.0 42307138.484293 DASCH 
2425984.0 20245348.306679 DASCH 
2426014.0 19120283.058311 DASCH 
2426024.0 18565509.687597 DASCH 
2426049.0 29066865.699394 DASCH 
2426059.0 25879529.374499 DASCH 
2426064.0 26220771.458363 DASCH 
2426084.0 20826242.701934 DASCH 
2426324.0 16024010.599922 DASCH 
2426339.0 27450366.999995 DASCH 
2426349.0 26565171.016353 DASCH 
2426354.0 31735163.544827 DASCH 
2426359.0 30611844.206575 DASCH 
2426364.0 33749209.753412 DASCH 
2426369.0 33338946.532388 DASCH 
2426374.0 16627548.994227 DASCH 
2426409.0 15229219.668318 DASCH 
2426414.0 18839075.980536 DASCH 
2426419.0 17788362.579163 DASCH 
2426424.0 16234941.202827 DASCH 
2426469.0 18187438.815382 DASCH 
2426474.0 15229219.668318 DASCH 
2426489.0 29066865.699394 DASCH 
2426624.0 42800383.363762 DASCH 
2426644.0 22020631.171977 DASCH 
2426649.0 18839075.980536 DASCH 
2426654.0 15229219.668318 DASCH 
2426659.0 13695898.974745 DASCH 
2426669.0 19626430.972573 DASCH 
2426679.0 18839075.980536 DASCH 
2426684.0 23590045.664311 DASCH 
2426689.0 25206402.102959 DASCH 
2426694.0 26220771.458363 DASCH 
2426699.0 15229219.668318 DASCH 
2426704.0 20826242.701934 DASCH 
2426709.0 18565509.687597 DASCH 
2426719.0 22945747.019216 DASCH 
2426734.0 29297182.295276 DASCH 
2426749.0 28395641.577124 DASCH 
2426754.0 22123881.797962 DASCH 
2426759.0 40854370.968090 DASCH 
2426774.0 41818415.701060 DASCH 
2426794.0 15229219.668318 DASCH 
2426799.0 14280483.183334 DASCH 
2426829.0 26220771.458363 DASCH 
2426994.0 26220771.458363 DASCH 
2427009.0 32130587.144576 DASCH 
2427014.0 31523092.375642 DASCH 
2427024.0 15716857.269529 DASCH 
2427029.0 30189390.953821 DASCH 
2427034.0 34581159.677053 DASCH 
2427069.0 46149309.122955 DASCH 
2427074.0 29437599.843160 DASCH 
2427079.0 35428576.704566 DASCH 
2427104.0 20989722.298383 DASCH 
2427119.0 25150549.842461 DASCH 
2427159.0 24937891.713053 DASCH 
2427359.0 32529669.553845 DASCH 
2427379.0 30570511.695885 DASCH 
2427384.0 43800607.168338 DASCH 
2427394.0 54014536.391022 DASCH 
2427454.0 41334173.555236 DASCH 
2427459.0 44307670.943400 DASCH 
2427469.0 41818415.701060 DASCH 
2427474.0 47990947.302510 DASCH 
2427484.0 26738964.140286 DASCH 
2427524.0 24874459.813245 DASCH 
2427534.0 38066532.789255 DASCH 
2427714.0 35002916.954788 DASCH 
2427799.0 20534457.954987 DASCH 
2427804.0 23896781.187832 DASCH 
2427814.0 38066532.789255 DASCH 
2427839.0 44349515.945899 DASCH 
2427854.0 44819426.521806 DASCH 
2427914.0 14988748.736979 DASCH 
2428089.0 22945747.019216 DASCH 
2428099.0 53089276.710891 DASCH 
2428124.0 28950412.009815 DASCH 
2428129.0 29903224.322113 DASCH 
2428134.0 19393825.821266 DASCH 
2428159.0 39441195.399911 DASCH 
2428164.0 49627865.938851 DASCH 
2428184.0 45610956.057220 DASCH 
2428194.0 46914241.171039 DASCH 
2428214.0 29760880.989224 DASCH 
2428219.0 25764830.276720 DASCH 
2428239.0 31583882.591845 DASCH 
2428434.0 25879529.374499 DASCH 
2428454.0 28335562.983638 DASCH 
2428469.0 20245348.306679 DASCH 
2428484.0 14048710.320372 DASCH 
2428494.0 30189390.953821 DASCH 
2428514.0 51342665.994393 DASCH 
2428519.0 59272494.520079 DASCH 
2428534.0 40854370.968090 DASCH 
2428544.0 30189390.953821 DASCH 
2428574.0 29811764.347723 DASCH 
2428609.0 54280785.324330 DASCH 
2428624.0 21573084.604777 DASCH 
2428819.0 17588648.345031 DASCH 
2428834.0 14988748.736979 DASCH 
2428864.0 26487895.038367 DASCH 
2428874.0 44307670.943400 DASCH 
2428894.0 42800383.363762 DASCH 
2428904.0 21392593.408102 DASCH 
2428909.0 17234842.553600 DASCH 
2428924.0 35768999.972985 DASCH 
2428929.0 53089276.710891 DASCH 
2428964.0 17996326.628332 DASCH 
2428979.0 46383280.216490 DASCH 
2428984.0 22338889.939741 DASCH 
2428989.0 25879529.374499 DASCH 
2429194.0 14750482.456391 DASCH 
2429214.0 34163269.093282 DASCH 
2429224.0 34058965.328064 DASCH 
2429229.0 16719498.598490 DASCH 
2429234.0 19960202.367852 DASCH 
2429244.0 30962277.249324 DASCH 
2429269.0 18839075.980536 DASCH 
2429304.0 35002916.954788 DASCH 
2429314.0 38175615.291764 DASCH 
2429329.0 34581159.677053 DASCH 
2429339.0 57989876.945970 DASCH 
2429344.0 42307138.484293 DASCH 
2429354.0 33749209.753412 DASCH 
2429359.0 35428576.704566 DASCH 
2429554.0 26912757.264219 DASCH 
2429559.0 31428459.703617 DASCH 
2429584.0 20826242.701934 DASCH 
2429589.0 28080780.503858 DASCH 
2429599.0 23259843.149173 DASCH 
2429604.0 24219677.128606 DASCH 
2429609.0 45060232.045273 DASCH 
2429614.0 52505756.317143 DASCH 
2429644.0 27136633.901176 DASCH 
2429654.0 34430254.580054 DASCH 
2429664.0 42307138.484293 DASCH 
2429684.0 34047123.642929 DASCH 
2429689.0 28337231.420608 DASCH 
2429694.0 17234842.553600 DASCH 
2429699.0 22387110.634273 DASCH 
2429719.0 36291748.390881 DASCH 
2429914.0 42800383.363762 DASCH 
2429924.0 47450115.046813 DASCH 
2429939.0 55494445.736773 DASCH 
2429984.0 51059346.867919 DASCH 
2429994.0 35428576.704566 DASCH 
2430004.0 42882554.587875 DASCH 
2430014.0 25908001.115327 DASCH 
2430024.0 26912757.264219 DASCH 
2430029.0 39456474.885167 DASCH 
2430044.0 48536783.817456 DASCH 
2430049.0 23851435.179790 DASCH 
2430074.0 38252560.700117 DASCH 
2430079.0 36729333.551109 DASCH 
2430099.0 30189390.953821 DASCH 
2430104.0 41334173.555236 DASCH 
2430239.0 23896781.187832 DASCH 
2430259.0 17234842.553600 DASCH 
2430264.0 38066532.789255 DASCH 
2430284.0 21120727.299904 DASCH 
2430289.0 31542873.024666 DASCH 
2430294.0 13366063.423335 DASCH 
2430314.0 50783988.728440 DASCH 
2430324.0 32985638.063592 DASCH 
2430339.0 24490727.946877 DASCH 
2430344.0 20027908.215529 DASCH 
2430349.0 23576845.574837 DASCH 
2430379.0 47450115.046813 DASCH 
2430384.0 31735163.544827 DASCH 
2430399.0 53089276.710891 DASCH 
2430404.0 43298192.181909 DASCH 
2430409.0 53089276.710891 DASCH 
2430424.0 32130587.144576 DASCH 
2430429.0 30850846.031245 DASCH 
2430479.0 21417936.730310 DASCH 
2430489.0 33749209.753412 DASCH 
2430674.0 44634265.373936 DASCH 
2430679.0 40403817.684452 DASCH 
2430689.0 31343365.210431 DASCH 
2430694.0 46914241.171039 DASCH 
2430709.0 35002916.954788 DASCH 
2430714.0 23896781.187832 DASCH 
2430724.0 48536783.817456 DASCH 
2430729.0 59463340.575094 DASCH 
2430734.0 47450115.046813 DASCH 
2430754.0 36759478.494247 DASCH 
2430759.0 26115836.008079 DASCH 
2430764.0 22648332.340473 DASCH 
2430774.0 42307138.484293 DASCH 
2430784.0 46247226.262038 DASCH 
2430789.0 44156266.428523 DASCH 
2430809.0 17259489.652780 DASCH 
2430824.0 25879529.374499 DASCH 
2431019.0 47450115.046813 DASCH 
2431084.0 47450115.046813 DASCH 
2431089.0 45857187.141231 DASCH 
2431104.0 22426225.300160 DASCH 
2431114.0 42800383.363762 DASCH 
2431119.0 24916486.669639 DASCH 
2431124.0 25206402.102959 DASCH 
2431134.0 23668286.241194 DASCH 
2431139.0 10027390.027867 DASCH 
2431144.0 48151154.929280 DASCH 
2431164.0 42892679.919096 DASCH 
2431169.0 24863543.595319 DASCH 
2431174.0 30570511.695885 DASCH 
2431184.0 24545560.788735 DASCH 
2431219.0 22634530.539887 DASCH 
2431359.0 23576845.574837 DASCH 
2431429.0 26950452.961986 DASCH 
2431434.0 36291748.390881 DASCH 
2431439.0 30474505.339857 DASCH 
2431444.0 25378276.259476 DASCH 
2431449.0 18839075.980536 DASCH 
2431454.0 26220771.458363 DASCH 
2431474.0 54884820.993933 DASCH 
2431484.0 25541415.816864 DASCH 
2431489.0 22338471.159042 DASCH 
2431494.0 32529669.553845 DASCH 
2431499.0 20976197.342649 DASCH 
2431514.0 34163269.093282 DASCH 
2431519.0 30570511.695885 DASCH 
2431524.0 31945958.834038 DASCH 
2431529.0 44819426.521806 DASCH 
2431544.0 32137904.918807 DASCH 
2431549.0 45857187.141231 DASCH 
2431554.0 41171408.937802 DASCH 
2431609.0 27974932.374530 DASCH 
2431704.0 27974932.374530 DASCH 
2431714.0 26220771.458363 DASCH 
2431744.0 50771104.997024 DASCH 
2431754.0 38978747.740809 DASCH 
2431764.0 51919515.580555 DASCH 
2431799.0 40824075.506886 DASCH 
2431819.0 21097325.323027 DASCH 
2431829.0 31735163.544827 DASCH 
2431834.0 24874459.813245 DASCH 
2431839.0 52501702.690223 DASCH 
2431844.0 36729333.551109 DASCH 
2431854.0 58628232.417796 DASCH 
2431879.0 44068150.340020 DASCH 
2431894.0 33749209.753412 DASCH 
2431904.0 31261902.100981 DASCH 
2431909.0 18565509.687597 DASCH 
2432054.0 34581159.677053 DASCH 
2432059.0 43800607.168338 DASCH 
2432064.0 27128108.053039 DASCH 
2432094.0 14073615.620905 DASCH 
2432124.0 38066532.789255 DASCH 
2432139.0 25206402.102959 DASCH 
2432144.0 51047820.322367 DASCH 
2432149.0 55836082.216502 DASCH 
2432154.0 59217557.696497 DASCH 
2432169.0 35307406.314922 DASCH 
2432174.0 18565509.687597 DASCH 
2432179.0 28593070.872444 DASCH 
2432184.0 19456859.380067 DASCH 
2432204.0 43800607.168338 DASCH 
2432229.0 40378967.237504 DASCH 
2432234.0 29504550.150258 DASCH 
2432259.0 39907922.034518 DASCH 
2432284.0 22232512.717642 DASCH 
2432314.0 57357373.952289 DASCH 
2432419.0 14048710.320372 DASCH 
2432464.0 20711377.448690 DASCH 
2432469.0 27974932.374530 DASCH 
2432479.0 49643655.268900 DASCH 
2432554.0 32130587.144576 DASCH 
2432579.0 46914241.171039 DASCH 
2432589.0 38749643.784070 DASCH 
2432619.0 57989876.945970 DASCH 
2432639.0 18576796.644713 DASCH 
2432644.0 18025878.320136 DASCH 
2432649.0 21120727.299904 DASCH 
2432694.0 28699530.466687 DASCH 
2432894.0 40378967.237504 DASCH 
2432904.0 23576845.574837 DASCH 
2432919.0 18294451.465508 DASCH 
2432999.0 59272494.520079 DASCH 
2433024.0 25206402.102959 DASCH 
2433159.0 57353688.806928 DASCH 
2433179.0 23902701.968954 DASCH 
2433184.0 43298192.181909 DASCH 
2433189.0 26220771.458363 DASCH 
2433204.0 25604977.632549 DASCH 
2433209.0 30812013.884066 DASCH 
2433214.0 55077942.103078 DASCH 
2433234.0 51919515.580555 DASCH 
2433239.0 45335917.316278 DASCH 
2433244.0 28315883.566226 DASCH 
2433249.0 33021715.837826 DASCH 
2433264.0 47953235.347723 DASCH 
2433269.0 56056370.525633 DASCH 
2433274.0 41427219.965409 DASCH 
2433279.0 20245348.306679 DASCH 
2433299.0 30955158.904756 DASCH 
2433304.0 39861113.374439 DASCH 
2433334.0 20051839.740781 DASCH 
2433569.0 16631316.027188 DASCH 
2433574.0 13591519.832328 DASCH 
2433624.0 32525794.090179 DASCH 
2433654.0 21529376.554571 DASCH 
2433659.0 19404439.187183 DASCH 
2433704.0 28590853.170236 DASCH 
2433714.0 37616688.112722 DASCH 
2433739.0  9643596.906938 DASCH 
2433949.0 38066532.789255 DASCH 
2434009.0 17496096.335142 DASCH 
2434024.0 36291748.390881 DASCH 
2434034.0 25090542.811993 DASCH 
2434064.0 31189279.124747 DASCH 
2434069.0 16975983.961125 DASCH 
2434124.0 20826242.701934 DASCH 
2434284.0 57989876.945970 DASCH 
2434304.0 27974932.374530 DASCH 
2434359.0 33537571.213226 DASCH 
2434774.0 21417936.730310 DASCH 
2434779.0 26565171.016353 DASCH 
2434804.0 22326167.310392 DASCH 
2434809.0 29811764.347723 DASCH 
2434824.0 46383280.216490 DASCH 
2436249.0 15332997.925007 DASCH 
2439529.0 35002916.954788 DASCH 
2439904.0 18420283.962292 DASCH 
2440999.0 19958889.231558 DASCH 
2441379.0 30570511.695885 DASCH 
2442064.0 29066865.699394 DASCH 
2442149.0 32932444.627182 DASCH 
2442384.0 48536783.817456 DASCH 
2442489.0 11844695.324065 DASCH 
2442744.0 30189390.953821 DASCH 
2442834.0  3954963.944679 DASCH 
2443154.0 18294451.465508 DASCH 
2443239.0 18565509.687597 DASCH 
2443459.0 25879529.374499 DASCH 
2443484.0 21717896.205717 DASCH 
2443509.0  1787491.861485 DASCH 
2443539.0 21417936.730310 DASCH 
2443564.0 13591519.832328 DASCH 
2443609.0  4232997.482709 DASCH 
2443814.0 25206402.102959 DASCH 
2443839.0 15471915.649790 DASCH 
2443869.0 19115173.551217 DASCH 
2443919.0 17496096.335142 DASCH 
2443954.0 23576845.574837 DASCH 
2444174.0 24545560.788735 DASCH 
2444224.0 23576845.574837 DASCH 
2444244.0 24874459.813245 DASCH 
2444274.0 20826242.701934 DASCH 
2444309.0 27624160.123928 DASCH 
2444609.0 44819426.521806 DASCH 
2444634.0 54280785.324330 DASCH 
2444659.0 40854370.968090 DASCH 
2444669.0 35002916.954788 DASCH 
2444689.0 51342665.994393 DASCH 
2444989.0 18025878.320136 DASCH 
2444994.0  1588188.241997 DASCH 
2445049.0  7314091.106078 DASCH 
2445074.0 41334173.555236 DASCH 
2445294.0 21120727.299904 DASCH 
2445319.0 55494445.736773 DASCH 
2445349.0 36729333.551109 DASCH 
2445434.0 36291748.390881 DASCH 
2445644.0 44307670.943400 DASCH 
2445674.0 47990947.302510 DASCH 
2445699.0 52501702.690223 DASCH 
2445729.0 21717896.205717 DASCH 
2445734.0 30570511.695885 DASCH 
2445809.0 23896781.187832 DASCH 
2445824.0 11222113.954515 DASCH 
2446029.0 19145116.308281 DASCH 
2446059.0 15229219.668318 DASCH 
2446064.0 10221954.072285 DASCH 
2446079.0 23896781.187832 DASCH 
2446084.0 12921332.645354 DASCH 
2446089.0 10027390.027867 DASCH 
2446109.0 15789414.915975 DASCH 
2446114.0 12059986.508649 DASCH 
2446134.0 14514400.614193 DASCH 
2446144.0 12738221.481845 DASCH 
2446149.0  8896897.850901 DASCH 
2446174.0 15716857.269529 DASCH 
2446179.0 19675056.429025 DASCH 
2446359.0  8177207.628779 DASCH 
2446414.0 16465364.707794 DASCH 
2446434.0 29437599.843160 DASCH 
2446444.0 16594772.345869 DASCH 
2446464.0 15964065.306171 DASCH 
2446469.0 16720674.334460 DASCH 
2446494.0 30955158.904756 DASCH 
2446504.0 18839075.980536 DASCH 
2446519.0 23851431.788123 DASCH 
2446534.0 23259843.149173 DASCH 
2447179.0 35002916.954788 DASCH 
2447184.0 27974932.374530 DASCH 
2447209.0 40378967.237504 DASCH 
2447474.0 27617608.046719 DASCH 

